Comet: A VOEvent Broker

The VOEvent standard provides a means of describing transient celestial events in a machine-readable format. This is an essential step towards analysing and, where appropriate, responding to the large volumes of transients which will be detected by future large scale surveys. The VOEvent Transport Protocol (VTP) defines a system by which VOEvents may be disseminated to the community. We describe the design and implementation of Comet, a freely available, open source implementation of VTP. We use Comet as a base to explore the performance characteristics of the VTP system, in particular with reference to meeting the requirements of future survey projects. We describe how, with the aid of simple extensions to VTP, Comet can help users filter high-volume streams of VOEvents to extract only those which are of relevance to particular science cases. Based on these tests and on the experience of developing Comet, we derive a number of recommendations for future refinements of the VTP standard.

==> figures/latency.json <==
{
    "noepoll_notmpfs": [
        0.096437, 
        0.016598, 
        0.022063, 
        0.024964, 
        0.022055, 
        0.013651, 
        0.013708, 
        0.013818, 
        0.02454, 
        0.022078, 
        0.013804, 
        0.013844, 
        0.013813, 
        0.014003, 
        0.014095, 
        0.024784, 
        0.022392, 
        0.024878, 
        0.041458, 
        0.016444, 
        0.022376, 
        0.013715, 
        0.013774, 
        0.013551, 
        0.013868, 
        0.013848, 
        0.013736, 
        0.013638, 
        0.02446, 
        0.022408, 
        0.025017, 
        0.022284, 
        0.014033, 
        0.014153, 
        0.025003, 
        0.032896, 
        0.016427, 
        0.016266, 
        0.022049, 
        0.013641, 
        0.024342, 
        0.022305, 
        0.024049, 
        0.008095, 
        0.022256, 
        0.171903, 
        0.02218, 
        0.013945, 
        0.013448, 
        0.024499, 
        0.021895, 
        0.024428, 
        0.022529, 
        0.024657, 
        0.007814, 
        0.02162, 
        0.013635, 
        0.013914, 
        0.024389, 
        0.022457, 
        0.024382, 
        0.016132, 
        0.02234, 
        0.013972, 
        0.024446, 
        0.015965, 
        0.021944, 
        0.014482, 
        0.013665, 
        0.022947, 
        0.024114, 
        0.022163, 
        0.013776, 
        0.024172, 
        0.02209, 
        0.013626, 
        0.013584, 
        0.024426, 
        0.015879, 
        0.022006, 
        0.024524, 
        0.022782, 
        0.013687, 
        0.013991, 
        0.024581, 
        0.022149, 
        0.03258, 
        0.022466, 
        0.024529, 
        0.022112, 
        0.013623, 
        0.013631, 
        0.024267, 
        0.015791, 
        0.022005, 
        0.029483, 
        0.021816, 
        0.013258, 
        0.024105, 
        0.021882, 
        0.013388, 
        0.02417, 
        0.021776, 
        0.023113, 
        0.024029, 
        0.021911, 
        0.013369, 
        0.023967, 
        0.015134, 
        0.015567, 
        0.021941, 
        0.023985, 
        0.015454, 
        0.015502, 
        0.022152, 
        0.023971, 
        0.015488, 
        0.015679, 
        0.021972, 
        0.021772, 
        0.023796, 
        0.048169, 
        0.021991, 
        0.021825, 
        0.021999, 
        0.021946, 
        0.019161, 
        0.021956, 
        0.023688, 
        0.022001, 
        0.021439, 
        0.02176, 
        0.023744, 
        0.021747, 
        0.023709, 
        0.019328, 
        0.021799, 
        0.021631, 
        0.035405, 
        0.023632, 
        0.021972, 
        0.018984, 
        0.021831, 
        0.023759, 
        0.018792, 
        0.021906, 
        0.021769, 
        0.018838, 
        0.021568, 
        0.023528, 
        0.021714, 
        0.018895, 
        0.02133, 
        0.018945, 
        0.021956, 
        0.029888, 
        0.021794, 
        0.026872, 
        0.027143, 
        0.027119, 
        0.021853, 
        0.021854, 
        0.060756, 
        0.021698, 
        0.026896, 
        0.021763, 
        0.049444, 
        0.018446, 
        0.021516, 
        0.018534, 
        0.021474, 
        0.021506, 
        0.034714, 
        0.02714, 
        0.021647, 
        0.023228, 
        0.014929, 
        0.014865, 
        0.021937, 
        0.023181, 
        0.018509, 
        0.021722, 
        0.023351, 
        0.021822, 
        0.021799, 
        0.021448, 
        0.023134, 
        0.021798, 
        0.023289, 
        0.034839, 
        0.014727, 
        0.018156, 
        0.021905, 
        0.018213, 
        0.010184, 
        0.021648, 
        0.026374, 
        0.026919, 
        0.018404, 
        0.021968, 
        0.022835, 
        0.018373, 
        0.021566, 
        0.021492, 
        0.023063, 
        0.014765, 
        0.034372, 
        0.021722, 
        0.023124, 
        0.014589, 
        0.018255, 
        0.015105, 
        0.021875, 
        0.021606, 
        0.023065, 
        0.018389, 
        0.021654, 
        0.023091, 
        0.018214, 
        0.010215, 
        0.021587, 
        0.026611, 
        0.021752, 
        0.034298, 
        0.021705, 
        0.026615, 
        0.026486, 
        0.023359, 
        0.02213, 
        0.02631, 
        0.018396, 
        0.010039, 
        0.009875, 
        0.021624, 
        0.022576, 
        0.02642, 
        0.021535, 
        0.026354, 
        0.021553, 
        0.026694, 
        0.009747, 
        0.009826, 
        0.021415, 
        0.023055, 
        0.018024, 
        0.021407, 
        0.049625, 
        0.02275, 
        0.014316, 
        0.018035, 
        0.009764, 
        0.022775, 
        0.021451, 
        0.022687, 
        0.021678, 
        0.023019, 
        0.014247, 
        0.018148, 
        0.022632, 
        0.021205, 
        0.026209, 
        0.025894, 
        0.014117, 
        0.024814, 
        0.014265, 
        0.01774, 
        0.021611, 
        0.022567, 
        0.014215, 
        0.021509, 
        0.026165, 
        0.021316, 
        0.013148, 
        0.022543, 
        0.021472, 
        0.026091, 
        0.014432, 
        0.014277, 
        0.0216, 
        0.013196, 
        0.025413, 
        0.009797, 
        0.021793, 
        0.026137, 
        0.02251, 
        0.017726, 
        0.014039, 
        0.014127, 
        0.017742, 
        0.00925, 
        0.014144, 
        0.021492, 
        0.013236, 
        0.025689, 
        0.009077, 
        0.050266, 
        0.026285, 
        0.025937, 
        0.025885, 
        0.025826, 
        0.01811, 
        0.009191, 
        0.009335, 
        0.02626, 
        0.025855, 
        0.009001, 
        0.018116, 
        0.009259, 
        0.026026, 
        0.025988, 
        0.02599, 
        0.025859, 
        0.017846, 
        0.026081, 
        0.043316, 
        0.025821, 
        0.021379, 
        0.026296, 
        0.025801, 
        0.021218, 
        0.025785, 
        0.021398, 
        0.025921, 
        0.021163, 
        0.025762, 
        0.025786, 
        0.025652, 
        0.025547, 
        0.018099, 
        0.026489, 
        0.025501, 
        0.027441, 
        0.013708, 
        0.017345, 
        0.025745, 
        0.025955, 
        0.02591, 
        0.018428, 
        0.021915, 
        0.017345, 
        0.025717, 
        0.025535, 
        0.017576, 
        0.009092, 
        0.025742, 
        0.025826, 
        0.026588, 
        0.021989, 
        0.02759, 
        0.021502, 
        0.025555, 
        0.025503, 
        0.025574, 
        0.022144, 
        0.017128, 
        0.026657, 
        0.009615, 
        0.013524, 
        0.017446, 
        0.025638, 
        0.017593, 
        0.008777, 
        0.017416, 
        0.013704, 
        0.025968, 
        0.046024, 
        0.025425, 
        0.025315, 
        0.025336, 
        0.01738, 
        0.008731, 
        0.025577, 
        0.026416, 
        0.009123, 
        0.013325, 
        0.018196, 
        0.009225, 
        0.013394, 
        0.013292, 
        0.021342, 
        0.025397, 
        0.025327, 
        0.021046, 
        0.025566, 
        0.026351, 
        0.021858, 
        0.016896, 
        0.017223, 
        0.01346, 
        0.017013, 
        0.02519, 
        0.021637, 
        0.013198, 
        0.013241, 
        0.016817, 
        0.025441, 
        0.017785, 
        0.029503, 
        0.012846, 
        0.025457, 
        0.025015, 
        0.024807, 
        0.025111, 
        0.025343, 
        0.024993, 
        0.024614, 
        0.021359, 
        0.02549, 
        0.008479, 
        0.025054, 
        0.021128, 
        0.025015, 
        0.02577, 
        0.02491, 
        0.025466, 
        0.024945, 
        0.046028, 
        0.02494, 
        0.024677, 
        0.021303, 
        0.016696, 
        0.021021, 
        0.017274, 
        0.025774, 
        0.025038, 
        0.020791, 
        0.024933, 
        0.020957, 
        0.024512, 
        0.01705, 
        0.016273, 
        0.025585, 
        0.024887, 
        0.02837, 
        0.025811, 
        0.024762, 
        0.024519, 
        0.020822, 
        0.021177, 
        0.016409, 
        0.024962, 
        0.025581, 
        0.008753, 
        0.016444, 
        0.01682, 
        0.008956, 
        0.016447, 
        0.020936, 
        0.025232, 
        0.016742, 
        0.032837, 
        0.024801, 
        0.016825, 
        0.008715, 
        0.020881, 
        0.025382, 
        0.025662, 
        0.024767, 
        0.024631, 
        0.025483, 
        0.02455, 
        0.020691, 
        0.025103, 
        0.008784, 
        0.024364, 
        0.016626, 
        0.020975, 
        0.045297, 
        0.024713, 
        0.020836, 
        0.016024, 
        0.020844, 
        0.02042, 
        0.024556, 
        0.016403, 
        0.012423, 
        0.016358, 
        0.0248, 
        0.024549, 
        0.024514, 
        0.02081, 
        0.012415, 
        0.012598, 
        0.016754, 
        0.029344, 
        0.024612, 
        0.020133, 
        0.011776, 
        0.025347, 
        0.016488, 
        0.015996, 
        0.024544, 
        0.025167, 
        0.024601, 
        0.024381, 
        0.016479, 
        0.020705, 
        0.024439, 
        0.024302, 
        0.020703, 
        0.016038, 
        0.024926, 
        0.024287, 
        0.015951, 
        0.045455, 
        0.012209, 
        0.015901, 
        0.020377, 
        0.012622, 
        0.015855, 
        0.015688, 
        0.015615, 
        0.02058, 
        0.015396, 
        0.015611, 
        0.015368, 
        0.015675, 
        0.020753, 
        0.011958, 
        0.015984, 
        0.008141, 
        0.040238, 
        0.0206, 
        0.015465, 
        0.020715, 
        0.023944, 
        0.020049, 
        0.012495, 
        0.015753, 
        0.015538, 
        0.024819, 
        0.020627, 
        0.015282, 
        0.020591, 
        0.024135, 
        0.023735, 
        0.024429, 
        0.008248, 
        0.020776, 
        0.012293, 
        0.020357, 
        0.015566, 
        0.024493, 
        0.015862, 
        0.012083, 
        0.056219, 
        0.020334, 
        0.025162, 
        0.016296, 
        0.024157, 
        0.012318, 
        0.024054, 
        0.023971, 
        0.015457, 
        0.023865, 
        0.024543, 
        0.023878, 
        0.02039, 
        0.024227, 
        0.020574, 
        0.015973, 
        0.074154, 
        0.023878, 
        0.020418, 
        0.020312, 
        0.024192, 
        0.032511, 
        0.012087, 
        0.049695, 
        0.02374, 
        0.02358, 
        0.023588, 
        0.024888, 
        0.020174, 
        0.015402, 
        0.020831, 
        0.015817, 
        0.016113, 
        0.015749, 
        0.024109, 
        0.016263, 
        0.020202, 
        0.011539, 
        0.016138, 
        0.024099, 
        0.057264, 
        0.015508, 
        0.040985, 
        0.020719, 
        0.031812, 
        0.024284, 
        0.023532, 
        0.023925, 
        0.024693, 
        0.023434, 
        0.03152, 
        0.020871, 
        0.023314, 
        0.020162, 
        0.015397, 
        0.028885, 
        0.014828, 
        0.023731, 
        0.032337, 
        0.015355, 
        0.015033, 
        0.023512, 
        0.028897, 
        0.023602, 
        0.032303, 
        0.014907, 
        0.023411, 
        0.014839, 
        0.014599, 
        0.032066, 
        0.032171, 
        0.039813, 
        0.02392, 
        0.014882, 
        0.023542, 
        0.016544, 
        0.031583, 
        0.031659, 
        0.040713, 
        0.050034, 
        0.024072, 
        0.019634, 
        0.015174, 
        0.023766, 
        0.015024, 
        0.03115, 
        0.02326, 
        0.015668, 
        0.023104, 
        0.023881, 
        0.015213, 
        0.028933, 
        0.011669, 
        0.023644, 
        0.019123, 
        0.031883, 
        0.023526, 
        0.027919, 
        0.020216, 
        0.023136, 
        0.024134, 
        0.015311, 
        0.028062, 
        0.023731, 
        0.015686, 
        0.056761, 
        0.042035, 
        0.028687, 
        0.023584, 
        0.015473, 
        0.031013, 
        0.028772, 
        0.023378, 
        0.024118, 
        0.022983, 
        0.015489, 
        0.032086, 
        0.01932, 
        0.014759, 
        0.024402, 
        0.02424, 
        0.023952, 
        0.015719, 
        0.028825, 
        0.02344, 
        0.019172, 
        0.015745, 
        0.024235, 
        0.014127, 
        0.023359, 
        0.024116, 
        0.024115, 
        0.023748, 
        0.015239, 
        0.015642, 
        0.015213, 
        0.023923, 
        0.024059, 
        0.015296, 
        0.024305, 
        0.039263, 
        0.023321, 
        0.023971, 
        0.028427, 
        0.031444, 
        0.019124, 
        0.023532, 
        0.031689, 
        0.023909, 
        0.014024, 
        0.032481, 
        0.028823, 
        0.015336, 
        0.023692, 
        0.023724, 
        0.015464, 
        0.015313, 
        0.039844, 
        0.015238, 
        0.01851, 
        0.039743, 
        0.024006, 
        0.02362, 
        0.010231, 
        0.023315, 
        0.014816, 
        0.022338, 
        0.023952, 
        0.014981, 
        0.015347, 
        0.015148, 
        0.018497, 
        0.03131, 
        0.031276, 
        0.039899, 
        0.023556, 
        0.018899, 
        0.023536, 
        0.015729, 
        0.011542, 
        0.023605, 
        0.028883, 
        0.023788, 
        0.02216, 
        0.023382, 
        0.01525, 
        0.015462, 
        0.028404, 
        0.023657, 
        0.018611, 
        0.014516, 
        0.048321, 
        0.028605, 
        0.022862, 
        0.023613, 
        0.023189, 
        0.015322, 
        0.01541, 
        0.014086, 
        0.01981, 
        0.023324, 
        0.018821, 
        0.030976, 
        0.02379, 
        0.014, 
        0.013678, 
        0.014594, 
        0.024103, 
        0.029233, 
        0.031019, 
        0.023481, 
        0.040634, 
        0.018789, 
        0.021999, 
        0.022839, 
        0.023691, 
        0.015138, 
        0.02315, 
        0.014945, 
        0.018143, 
        0.023277, 
        0.039242, 
        0.030926, 
        0.018064, 
        0.023247, 
        0.048028, 
        0.039058, 
        0.02842, 
        0.030947, 
        0.03073, 
        0.023356, 
        0.028326, 
        0.023605, 
        0.018596, 
        0.022393, 
        0.01165, 
        0.039025, 
        0.030656, 
        0.023447, 
        0.014955, 
        0.01406, 
        0.022799, 
        0.030144, 
        0.020376, 
        0.039234, 
        0.023926, 
        0.022215, 
        0.023644, 
        0.028313, 
        0.021861, 
        0.01147, 
        0.038839, 
        0.02332, 
        0.028277, 
        0.023515, 
        0.026735, 
        0.022281, 
        0.021625, 
        0.022347, 
        0.048324, 
        0.009743, 
        0.038988, 
        0.023089, 
        0.014789, 
        0.030183, 
        0.018179, 
        0.038766, 
        0.018129, 
        0.019807, 
        0.02182, 
        0.022133, 
        0.023679, 
        0.023619, 
        0.021795, 
        0.022226, 
        0.038874, 
        0.048813, 
        0.009648, 
        0.009447, 
        0.023141, 
        0.009471, 
        0.03888, 
        0.018142, 
        0.009544, 
        0.02229, 
        0.038903, 
        0.030301, 
        0.030265, 
        0.022115, 
        0.011409, 
        0.022896, 
        0.023237, 
        0.029984, 
        0.044748, 
        0.038859, 
        0.01419, 
        0.03857, 
        0.023232, 
        0.014799, 
        0.012936, 
        0.021516, 
        0.023491, 
        0.038802, 
        0.015037, 
        0.028126, 
        0.023242, 
        0.038492, 
        0.017757, 
        0.023586, 
        0.015052, 
        0.038237, 
        0.019725, 
        0.023312, 
        0.028154, 
        0.011587, 
        0.026412, 
        0.023318, 
        0.014929, 
        0.064319, 
        0.031434, 
        0.021246, 
        0.021925, 
        0.038235, 
        0.013704, 
        0.021425, 
        0.012651, 
        0.013567, 
        0.022356, 
        0.020932, 
        0.019437, 
        0.029576, 
        0.01985, 
        0.021877, 
        0.021493, 
        0.021805, 
        0.021581, 
        0.021525, 
        0.021125, 
        0.011479, 
        0.026032, 
        0.031174, 
        0.029583, 
        0.026026, 
        0.031486, 
        0.044455, 
        0.022796, 
        0.014543, 
        0.014419, 
        0.014865, 
        0.021852, 
        0.020617, 
        0.031203, 
        0.014697, 
        0.014855, 
        0.012757, 
        0.023495, 
        0.021618, 
        0.022906, 
        0.014776, 
        0.025438, 
        0.023695, 
        0.048276, 
        0.021558, 
        0.023325, 
        0.038154, 
        0.013708, 
        0.025812, 
        0.008759, 
        0.038075, 
        0.019406, 
        0.020973, 
        0.020962, 
        0.021282, 
        0.020601, 
        0.01243, 
        0.013402, 
        0.02088, 
        0.01204, 
        0.04, 
        0.022469, 
        0.021849, 
        0.02526, 
        0.011366, 
        0.021453, 
        0.021711, 
        0.056626, 
        0.027801, 
        0.020447, 
        0.019425, 
        0.025502, 
        0.022884, 
        0.008478, 
        0.021531, 
        0.037733, 
        0.023502, 
        0.035881, 
        0.031376, 
        0.020379, 
        0.012131, 
        0.019302, 
        0.011073, 
        0.02046, 
        0.039893, 
        0.014567, 
        0.012993, 
        0.021407, 
        0.014826, 
        0.021174, 
        0.037911, 
        0.014204, 
        0.012425, 
        0.020475, 
        0.047475, 
        0.01291, 
        0.027379, 
        0.037767, 
        0.011891, 
        0.020515, 
        0.020878, 
        0.037442, 
        0.029347, 
        0.011404, 
        0.029179, 
        0.029312, 
        0.016609, 
        0.031375, 
        0.020201, 
        0.023185, 
        0.021296, 
        0.036812, 
        0.039322, 
        0.025371, 
        0.020843, 
        0.022855, 
        0.020027, 
        0.042575, 
        0.03748, 
        0.01659, 
        0.031174, 
        0.014469, 
        0.027613, 
        0.020674, 
        0.037152, 
        0.020587, 
        0.022627, 
        0.014023, 
        0.044035, 
        0.010916, 
        0.031166, 
        0.014362, 
        0.01999, 
        0.019219, 
        0.039884, 
        0.03099, 
        0.021186, 
        0.019834, 
        0.012672, 
        0.074231, 
        0.020761, 
        0.027764, 
        0.031474, 
        0.022753, 
        0.027785, 
        0.011712, 
        0.011733, 
        0.012813, 
        0.011693, 
        0.012727, 
        0.020065, 
        0.039315, 
        0.020548, 
        0.012712, 
        0.013998, 
        0.016572, 
        0.03128, 
        0.019948, 
        0.023342, 
        0.01994, 
        0.073385, 
        0.014698, 
        0.037126, 
        0.027488, 
        0.030758, 
        0.024514, 
        0.019809, 
        0.011302, 
        0.02864, 
        0.014014, 
        0.028615, 
        0.049539, 
        0.037009, 
        0.015881, 
        0.020065, 
        0.06591, 
        0.035852, 
        0.020328, 
        0.020278, 
        0.014205, 
        0.011266, 
        0.012445, 
        0.030845, 
        0.019669, 
        0.035639, 
        0.019655, 
        0.011151, 
        0.031185, 
        0.011147, 
        0.03105, 
        0.01104, 
        0.047975, 
        0.036502, 
        0.014322, 
        0.031223, 
        0.014364, 
        0.015865, 
        0.019354, 
        0.031335, 
        0.02426, 
        0.015998, 
        0.014364, 
        0.014503, 
        0.020063, 
        0.014692, 
        0.036015, 
        0.019526, 
        0.035978, 
        0.014548, 
        0.016042, 
        0.022633, 
        0.035764, 
        0.030776, 
        0.019051, 
        0.013761, 
        0.010618, 
        0.031074, 
        0.02227, 
        0.011056, 
        0.030826, 
        0.015648, 
        0.022636, 
        0.013816, 
        0.019138, 
        0.019571, 
        0.031224, 
        0.036061, 
        0.019635, 
        0.024226, 
        0.020373, 
        0.023895, 
        0.047582, 
        0.015336, 
        0.050588, 
        0.030858, 
        0.014066, 
        0.013943, 
        0.027728, 
        0.013787, 
        0.010964, 
        0.051689, 
        0.014527, 
        0.02734, 
        0.030659, 
        0.014488, 
        0.014157, 
        0.015114, 
        0.014425, 
        0.031083, 
        0.019259, 
        0.03128, 
        0.013937, 
        0.013878, 
        0.047728, 
        0.019081, 
        0.031175, 
        0.013961, 
        0.060307, 
        0.035766, 
        0.035899, 
        0.010415, 
        0.013818, 
        0.019578, 
        0.014265, 
        0.014503, 
        0.014444, 
        0.016013, 
        0.023039, 
        0.0582, 
        0.014365, 
        0.031256, 
        0.027146, 
        0.030731, 
        0.018821, 
        0.015322, 
        0.018653, 
        0.039092, 
        0.023538, 
        0.018588, 
        0.010363, 
        0.030931, 
        0.010272, 
        0.03909, 
        0.014042, 
        0.027186, 
        0.019334, 
        0.014312, 
        0.055991, 
        0.014119, 
        0.018496, 
        0.011384, 
        0.013886, 
        0.013784, 
        0.030753, 
        0.019764, 
        0.019112, 
        0.010151, 
        0.013528, 
        0.027463, 
        0.030394, 
        0.027437, 
        0.011506, 
        0.019387, 
        0.009886, 
        0.055968, 
        0.018928, 
        0.068225, 
        0.018693, 
        0.030942, 
        0.011313, 
        0.019484, 
        0.030474, 
        0.019616, 
        0.019559, 
        0.010239, 
        0.047606, 
        0.01022, 
        0.014059, 
        0.026957, 
        0.039184, 
        0.010253, 
        0.018345, 
        0.030981, 
        0.026686, 
        0.030573, 
        0.013975, 
        0.013565, 
        0.018256, 
        0.019223, 
        0.013913, 
        0.013826, 
        0.013957, 
        0.014926, 
        0.015072, 
        0.027343, 
        0.03911, 
        0.060753, 
        0.013722, 
        0.019163, 
        0.018361, 
        0.03577, 
        0.010252, 
        0.018117, 
        0.030742, 
        0.02677, 
        0.009648, 
        0.013983, 
        0.030719, 
        0.010066, 
        0.013995, 
        0.026337, 
        0.018367, 
        0.014464, 
        0.044815, 
        0.014294, 
        0.014906, 
        0.031198, 
        0.013624, 
        0.026906, 
        0.013788, 
        0.026839, 
        0.013157, 
        0.031126, 
        0.009639, 
        0.010068, 
        0.053204, 
        0.018419, 
        0.014541, 
        0.026948, 
        0.00949, 
        0.013751, 
        0.018012, 
        0.019344, 
        0.026634, 
        0.026795, 
        0.010057, 
        0.010243, 
        0.035237, 
        0.010384, 
        0.01796, 
        0.013699, 
        0.013868, 
        0.060971, 
        0.014004, 
        0.013907, 
        0.013807, 
        0.0191, 
        0.009714, 
        0.009643, 
        0.018516, 
        0.013905, 
        0.013269, 
        0.02612, 
        0.010038, 
        0.013909, 
        0.013392, 
        0.018665, 
        0.013938, 
        0.026015, 
        0.071959, 
        0.013564, 
        0.017717, 
        0.013605, 
        0.01352, 
        0.009426, 
        0.026494, 
        0.013599, 
        0.009841, 
        0.018214, 
        0.01344, 
        0.013639, 
        0.014009, 
        0.018175, 
        0.013554, 
        0.009919, 
        0.013719, 
        0.038867, 
        0.009875, 
        0.013796, 
        0.014037, 
        0.009507, 
        0.018284, 
        0.030508, 
        0.018928, 
        0.03503, 
        0.013282, 
        0.013818, 
        0.010002, 
        0.018426, 
        0.009597, 
        0.010176, 
        0.009292, 
        0.010066, 
        0.06032, 
        0.022162, 
        0.013424, 
        0.026352, 
        0.009668, 
        0.013747, 
        0.022183, 
        0.038891, 
        0.022241, 
        0.030342, 
        0.009503, 
        0.018241, 
        0.025386, 
        0.030465, 
        0.026609, 
        0.00991, 
        0.009001, 
        0.071893, 
        0.013796, 
        0.030703, 
        0.017508, 
        0.030388, 
        0.013654, 
        0.010792, 
        0.009753, 
        0.013402, 
        0.009696, 
        0.009684, 
        0.013467, 
        0.009982, 
        0.009593, 
        0.026775, 
        0.013515, 
        0.013577, 
        0.047304, 
        0.026387, 
        0.026021, 
        0.009374, 
        0.013302, 
        0.035176, 
        0.013093, 
        0.009583, 
        0.026454, 
        0.009555, 
        0.026714, 
        0.030431, 
        0.017121, 
        0.018551, 
        0.025933, 
        0.009359, 
        0.013499, 
        0.080691, 
        0.030294, 
        0.013731, 
        0.017135, 
        0.009514, 
        0.035082, 
        0.009643, 
        0.025999, 
        0.035169, 
        0.026522, 
        0.02618, 
        0.009317, 
        0.009644, 
        0.034752, 
        0.017068, 
        0.012902, 
        0.026068, 
        0.025794, 
        0.01722, 
        0.013593, 
        0.01753, 
        0.026253, 
        0.013201, 
        0.009886, 
        0.013623, 
        0.01348, 
        0.013634, 
        0.03489, 
        0.013501, 
        0.025719, 
        0.013912, 
        0.025021, 
        0.030512, 
        0.013284, 
        0.026468, 
        0.009536, 
        0.016918, 
        0.026091, 
        0.009437, 
        0.00995, 
        0.009546, 
        0.009468, 
        0.013207, 
        0.009528, 
        0.009375, 
        0.013092, 
        0.013307, 
        0.025258, 
        0.009475, 
        0.02499, 
        0.021605, 
        0.026828, 
        0.035158, 
        0.071367, 
        0.026535, 
        0.009739, 
        0.013303, 
        0.009129, 
        0.016829, 
        0.01357, 
        0.009852, 
        0.034654, 
        0.016776, 
        0.009486, 
        0.013575, 
        0.026239, 
        0.021806, 
        0.025969, 
        0.041848, 
        0.013167, 
        0.026166, 
        0.025315, 
        0.013172, 
        0.013124, 
        0.021671, 
        0.026276, 
        0.013164, 
        0.016103, 
        0.008631, 
        0.009533, 
        0.055711, 
        0.016766, 
        0.012794, 
        0.012727, 
        0.016221, 
        0.025805, 
        0.01388, 
        0.00915, 
        0.034877, 
        0.025253, 
        0.026356, 
        0.02608, 
        0.009577, 
        0.016615, 
        0.013147, 
        0.01561, 
        0.029667, 
        0.012991, 
        0.016864, 
        0.021026, 
        0.017264, 
        0.029542, 
        0.035023, 
        0.013505, 
        0.01798, 
        0.009121, 
        0.021211, 
        0.029585, 
        0.024423, 
        0.016357, 
        0.029848, 
        0.013154, 
        0.024764, 
        0.009556, 
        0.025355, 
        0.013144, 
        0.024868, 
        0.054997, 
        0.025003, 
        0.041084, 
        0.008849, 
        0.01283, 
        0.013364, 
        0.025174, 
        0.009254, 
        0.023964, 
        0.025041, 
        0.009116, 
        0.013362, 
        0.016138, 
        0.026333, 
        0.029982, 
        0.016117, 
        0.015746, 
        0.013653, 
        0.024151, 
        0.040992, 
        0.008893, 
        0.024733, 
        0.013062, 
        0.01854, 
        0.009013, 
        0.013, 
        0.024375, 
        0.009481, 
        0.009426, 
        0.034739, 
        0.012226, 
        0.015919, 
        0.029571, 
        0.080194, 
        0.013406, 
        0.016673, 
        0.026562, 
        0.024424, 
        0.029976, 
        0.009087, 
        0.023669, 
        0.030025, 
        0.012597, 
        0.012857, 
        0.013094, 
        0.020921, 
        0.015771, 
        0.025545, 
        0.013039, 
        0.023992, 
        0.02371, 
        0.009312, 
        0.009425, 
        0.040547, 
        0.024741, 
        0.026118, 
        0.013135, 
        0.015808, 
        0.009122, 
        0.017743, 
        0.013237, 
        0.01323, 
        0.008756, 
        0.013437, 
        0.024024, 
        0.015435, 
        0.029737, 
        0.01251, 
        0.0125, 
        0.020372, 
        0.040985, 
        0.013269, 
        0.023892, 
        0.047039, 
        0.034087, 
        0.009687, 
        0.009194, 
        0.009436, 
        0.013012, 
        0.008651, 
        0.008867, 
        0.008951, 
        0.009043, 
        0.015695, 
        0.015359, 
        0.009399, 
        0.033982, 
        0.027366, 
        0.019896, 
        0.026014, 
        0.025961, 
        0.026194, 
        0.046332, 
        0.0296, 
        0.009072, 
        0.018588, 
        0.013155, 
        0.023557, 
        0.016043, 
        0.046498, 
        0.024085, 
        0.008927, 
        0.012528, 
        0.008951, 
        0.034776, 
        0.020247, 
        0.029631, 
        0.015315, 
        0.012656, 
        0.013054, 
        0.020215, 
        0.016594, 
        0.024761, 
        0.020267, 
        0.029647, 
        0.009252, 
        0.024237, 
        0.051654, 
        0.023485, 
        0.024259, 
        0.01503, 
        0.036482, 
        0.029548, 
        0.009399, 
        0.00858, 
        0.023452, 
        0.025932, 
        0.025489, 
        0.015546, 
        0.00872, 
        0.009132, 
        0.01751, 
        0.012407, 
        0.012705, 
        0.009031, 
        0.015344, 
        0.023749, 
        0.02578, 
        0.023064, 
        0.009306, 
        0.023722, 
        0.019674, 
        0.029147, 
        0.011604, 
        0.037486, 
        0.012734, 
        0.01972, 
        0.025589, 
        0.00836, 
        0.008577, 
        0.008537, 
        0.014943, 
        0.014518, 
        0.029745, 
        0.012153, 
        0.027531, 
        0.012747, 
        0.009067, 
        0.012255, 
        0.012406, 
        0.015523, 
        0.012738, 
        0.012541, 
        0.034173, 
        0.033897, 
        0.014724, 
        0.015767, 
        0.054953, 
        0.008923, 
        0.023641, 
        0.00876, 
        0.023775, 
        0.036305, 
        0.029549, 
        0.012271, 
        0.008743, 
        0.012826, 
        0.008638, 
        0.008432, 
        0.01524, 
        0.012256, 
        0.02278, 
        0.029528, 
        0.019551, 
        0.017129, 
        0.037824, 
        0.014567, 
        0.014957, 
        0.012362, 
        0.028072, 
        0.02301, 
        0.014365, 
        0.029381, 
        0.01243, 
        0.014359, 
        0.014674, 
        0.008663, 
        0.012691, 
        0.012601, 
        0.034169, 
        0.012406, 
        0.008739, 
        0.023758, 
        0.018035, 
        0.020541, 
        0.008606, 
        0.059205, 
        0.020747, 
        0.008387, 
        0.014719, 
        0.037607, 
        0.02932, 
        0.033787, 
        0.014576, 
        0.014191, 
        0.019344, 
        0.025213, 
        0.015785, 
        0.012603, 
        0.023364, 
        0.02505, 
        0.019318, 
        0.025564, 
        0.058834, 
        0.023176, 
        0.023439, 
        0.025745, 
        0.023534, 
        0.029071, 
        0.008517, 
        0.019285, 
        0.029373, 
        0.029198, 
        0.01475, 
        0.029815, 
        0.023873, 
        0.022586, 
        0.014302, 
        0.037627, 
        0.023389, 
        0.053952, 
        0.029288, 
        0.014273, 
        0.029423, 
        0.02208, 
        0.025548, 
        0.014013, 
        0.014639, 
        0.012499, 
        0.008881, 
        0.012334, 
        0.023009, 
        0.014109, 
        0.022977, 
        0.013811, 
        0.025399, 
        0.029353, 
        0.045748, 
        0.014272, 
        0.013889, 
        0.028957, 
        0.024981, 
        0.01358, 
        0.01854, 
        0.029076, 
        0.011675, 
        0.013721, 
        0.04451, 
        0.068945, 
        0.028994, 
        0.012448, 
        0.014521, 
        0.029088, 
        0.014615, 
        0.053726, 
        0.023866, 
        0.028376, 
        0.034111, 
        0.045701, 
        0.022967, 
        0.02329, 
        0.022156, 
        0.029264, 
        0.022458, 
        0.012469, 
        0.008973, 
        0.014104, 
        0.017287, 
        0.008165, 
        0.034196, 
        0.022074, 
        0.054275, 
        0.022299, 
        0.014044, 
        0.025021, 
        0.034203, 
        0.00826, 
        0.010501, 
        0.019897, 
        0.013769, 
        0.022804, 
        0.013703, 
        0.008606, 
        0.01213, 
        0.020507, 
        0.008606, 
        0.012601, 
        0.008524, 
        0.022769, 
        0.022004, 
        0.04587, 
        0.017087, 
        0.021737, 
        0.028717, 
        0.012216, 
        0.012508, 
        0.008538, 
        0.022114, 
        0.007987, 
        0.008661, 
        0.022111, 
        0.062516, 
        0.008638, 
        0.01212, 
        0.011831, 
        0.029144, 
        0.008193, 
        0.022439, 
        0.033796, 
        0.009659, 
        0.029206, 
        0.033525, 
        0.022068, 
        0.045594, 
        0.026503, 
        0.024845, 
        0.020207, 
        0.014319, 
        0.013844, 
        0.034866, 
        0.042786, 
        0.028504, 
        0.030231, 
        0.037524, 
        0.013616, 
        0.033897, 
        0.008107, 
        0.037611, 
        0.024888, 
        0.021929, 
        0.02097, 
        0.032883, 
        0.011866, 
        0.035491, 
        0.028701, 
        0.025254, 
        0.013198, 
        0.017104, 
        0.029015, 
        0.05341, 
        0.008162, 
        0.025268, 
        0.024651, 
        0.025198, 
        0.028587, 
        0.028877, 
        0.021105, 
        0.008348, 
        0.012054, 
        0.012306, 
        0.01663, 
        0.022042, 
        0.013616, 
        0.022048, 
        0.022213, 
        0.026673, 
        0.040879, 
        0.011865, 
        0.021861, 
        0.01323, 
        0.017505, 
        0.028864, 
        0.020975, 
        0.012366, 
        0.011989, 
        0.021288, 
        0.012119, 
        0.016346, 
        0.021182, 
        0.028507, 
        0.013084, 
        0.033607, 
        0.016643, 
        0.050117, 
        0.011886, 
        0.02527, 
        0.028489, 
        0.021218, 
        0.024771, 
        0.033448, 
        0.007981, 
        0.008837, 
        0.036771, 
        0.033669, 
        0.020928, 
        0.028172, 
        0.012906, 
        0.025279, 
        0.012023, 
        0.01197, 
        0.061854, 
        0.01185, 
        0.017579, 
        0.037039, 
        0.017205, 
        0.037434, 
        0.017321, 
        0.037476, 
        0.020933, 
        0.013515, 
        0.021116, 
        0.028663, 
        0.028436, 
        0.012664, 
        0.012588, 
        0.028909, 
        0.013564, 
        0.031266, 
        0.024628, 
        0.01199, 
        0.016462, 
        0.012279, 
        0.011991, 
        0.021037, 
        0.023465, 
        0.008146, 
        0.02929, 
        0.016268, 
        0.011575, 
        0.021536, 
        0.028501, 
        0.0217, 
        0.011555, 
        0.026138, 
        0.028131, 
        0.016488, 
        0.012125, 
        0.024816, 
        0.012195, 
        0.028889, 
        0.020584, 
        0.012306, 
        0.033335, 
        0.033306, 
        0.011732, 
        0.012073, 
        0.020755, 
        0.053648, 
        0.028459, 
        0.016621, 
        0.012515, 
        0.016479, 
        0.012089, 
        0.021346, 
        0.024955, 
        0.020289, 
        0.02859, 
        0.020651, 
        0.025001, 
        0.028237, 
        0.015917, 
        0.021364, 
        0.011641, 
        0.020716, 
        0.053583, 
        0.012029, 
        0.020631, 
        0.025564, 
        0.008631, 
        0.024768, 
        0.020402, 
        0.013018, 
        0.028582, 
        0.012115, 
        0.01127, 
        0.020387, 
        0.020891, 
        0.008184, 
        0.01645, 
        0.028094, 
        0.020251, 
        0.045012, 
        0.065517, 
        0.011995, 
        0.015735, 
        0.01165, 
        0.011537, 
        0.016332, 
        0.025239, 
        0.024545, 
        0.033073, 
        0.021305, 
        0.019968, 
        0.028349, 
        0.024984, 
        0.028417, 
        0.02833, 
        0.037195, 
        0.021043, 
        0.0164, 
        0.024657, 
        0.021386, 
        0.024254, 
        0.012871, 
        0.016859, 
        0.03692, 
        0.028116, 
        0.016466, 
        0.01148, 
        0.011922, 
        0.024795, 
        0.05897, 
        0.020616, 
        0.016491, 
        0.011484, 
        0.011734, 
        0.02798, 
        0.011902, 
        0.024329, 
        0.011592, 
        0.020043, 
        0.015724, 
        0.020233, 
        0.012859, 
        0.007747, 
        0.016211, 
        0.02852, 
        0.01175, 
        0.024569, 
        0.028626, 
        0.024852, 
        0.024482, 
        0.016028, 
        0.020639, 
        0.011409, 
        0.020604, 
        0.016161, 
        0.011301, 
        0.024774, 
        0.020337, 
        0.024126, 
        0.011794, 
        0.011052, 
        0.011524, 
        0.024084, 
        0.024904, 
        0.028485, 
        0.016367, 
        0.020249, 
        0.037101, 
        0.015796, 
        0.011298, 
        0.020099, 
        0.053859, 
        0.01151, 
        0.077975, 
        0.024433, 
        0.036297, 
        0.027985, 
        0.028349, 
        0.02435, 
        0.016034, 
        0.011306, 
        0.011546, 
        0.024092, 
        0.017232, 
        0.025948, 
        0.019602, 
        0.020222, 
        0.011092, 
        0.027466, 
        0.007787, 
        0.011373, 
        0.016272, 
        0.019235, 
        0.03636, 
        0.011335, 
        0.024419, 
        0.010923, 
        0.01606, 
        0.024255, 
        0.011254, 
        0.011277, 
        0.016429, 
        0.043329, 
        0.019441, 
        0.024376, 
        0.011374, 
        0.01133, 
        0.01653, 
        0.011156, 
        0.016422, 
        0.019616, 
        0.01947, 
        0.019383, 
        0.044969, 
        0.052191, 
        0.011118, 
        0.015601, 
        0.015717, 
        0.015824, 
        0.011634, 
        0.01569, 
        0.019534, 
        0.011735, 
        0.024521, 
        0.015953, 
        0.019307, 
        0.015664, 
        0.019823, 
        0.03585, 
        0.035456, 
        0.027838, 
        0.019932, 
        0.044808, 
        0.019765, 
        0.01976, 
        0.028248, 
        0.016154, 
        0.033149, 
        0.011178, 
        0.01144, 
        0.019023, 
        0.023884, 
        0.015932, 
        0.017046, 
        0.019778, 
        0.016507, 
        0.027556, 
        0.015577, 
        0.032996, 
        0.011107, 
        0.010737, 
        0.015518, 
        0.032547, 
        0.011341, 
        0.019509, 
        0.019659, 
        0.01097, 
        0.015628, 
        0.019138, 
        0.025333, 
        0.015473, 
        0.015413, 
        0.01557, 
        0.016149, 
        0.010773, 
        0.032746, 
        0.010877, 
        0.016765, 
        0.019172, 
        0.023843, 
        0.032473, 
        0.011325, 
        0.032513, 
        0.015762, 
        0.011101, 
        0.011209, 
        0.024063, 
        0.011219, 
        0.015743, 
        0.017246, 
        0.057739, 
        0.034628, 
        0.016049, 
        0.010816, 
        0.01588, 
        0.015409, 
        0.015966, 
        0.019169, 
        0.027599, 
        0.011411, 
        0.011079, 
        0.034354, 
        0.015775, 
        0.032673, 
        0.058602, 
        0.032889, 
        0.026979, 
        0.027561, 
        0.019308, 
        0.05319, 
        0.010232, 
        0.023704, 
        0.025244, 
        0.016142, 
        0.018709, 
        0.032687, 
        0.015036, 
        0.024844, 
        0.015576, 
        0.022373, 
        0.025345, 
        0.016257, 
        0.059441, 
        0.03433, 
        0.076309, 
        0.043024, 
        0.032313, 
        0.016492, 
        0.043939, 
        0.034178, 
        0.016113, 
        0.015689, 
        0.026594, 
        0.034681, 
        0.010757, 
        0.015992, 
        0.015793, 
        0.016316, 
        0.015426, 
        0.011006, 
        0.023894, 
        0.032169, 
        0.01565, 
        0.015813, 
        0.016193, 
        0.019288, 
        0.010932, 
        0.015046, 
        0.027665, 
        0.034011, 
        0.014506, 
        0.026686, 
        0.036092, 
        0.024327, 
        0.015738, 
        0.015159, 
        0.068431, 
        0.016137, 
        0.043896, 
        0.015828, 
        0.02498, 
        0.015979, 
        0.010703, 
        0.01565, 
        0.026871, 
        0.010903, 
        0.015436, 
        0.01537, 
        0.010925, 
        0.023653, 
        0.06065, 
        0.015593, 
        0.015565, 
        0.015584, 
        0.014521, 
        0.027765, 
        0.01849, 
        0.011078, 
        0.016294, 
        0.08604, 
        0.02615, 
        0.027025, 
        0.016004, 
        0.014816, 
        0.024923, 
        0.053117, 
        0.010322, 
        0.03413, 
        0.014988, 
        0.015962, 
        0.015521, 
        0.01391, 
        0.043314, 
        0.018927, 
        0.01572, 
        0.033669, 
        0.032295, 
        0.013687, 
        0.016064, 
        0.015546, 
        0.015658, 
        0.016963, 
        0.03644, 
        0.024672, 
        0.032502, 
        0.033674, 
        0.016044, 
        0.02644, 
        0.033799, 
        0.016176, 
        0.015976, 
        0.015829, 
        0.013757, 
        0.022817, 
        0.033584, 
        0.016014, 
        0.015582, 
        0.01074, 
        0.025988, 
        0.060281, 
        0.015472, 
        0.011044, 
        0.032401, 
        0.032277, 
        0.01679, 
        0.013604, 
        0.016743, 
        0.025824, 
        0.024213, 
        0.015646, 
        0.010057, 
        0.033845, 
        0.015876, 
        0.016619, 
        0.016031, 
        0.015383, 
        0.014962, 
        0.031973, 
        0.024966, 
        0.048894, 
        0.015862, 
        0.015598, 
        0.015116, 
        0.032925, 
        0.025715, 
        0.032211, 
        0.033443, 
        0.026639, 
        0.026019, 
        0.015974, 
        0.036556, 
        0.025827, 
        0.030192, 
        0.010831, 
        0.015711, 
        0.010716, 
        0.05383, 
        0.022732, 
        0.01726, 
        0.033441, 
        0.016437, 
        0.025008, 
        0.015272, 
        0.03357, 
        0.015142, 
        0.026629, 
        0.010301, 
        0.013494, 
        0.016381, 
        0.025023, 
        0.016406, 
        0.03232, 
        0.02543, 
        0.027442, 
        0.03298, 
        0.025991, 
        0.023818, 
        0.037371, 
        0.024478, 
        0.027127, 
        0.014789, 
        0.010646, 
        0.02555, 
        0.01559, 
        0.033004, 
        0.013431, 
        0.010507, 
        0.016505, 
        0.016064, 
        0.042597, 
        0.045537, 
        0.01545, 
        0.023464, 
        0.024199, 
        0.025382, 
        0.013501, 
        0.032624, 
        0.015241, 
        0.015411, 
        0.032903, 
        0.031456, 
        0.015241, 
        0.015757, 
        0.021838, 
        0.023863, 
        0.018599, 
        0.033211, 
        0.042246, 
        0.054298, 
        0.013524, 
        0.015989, 
        0.027651, 
        0.016216, 
        0.017069, 
        0.025832, 
        0.032957, 
        0.013085, 
        0.015846, 
        0.023824, 
        0.01595, 
        0.015162, 
        0.015951, 
        0.013404, 
        0.015675, 
        0.015629, 
        0.049312, 
        0.027374, 
        0.014921, 
        0.01569, 
        0.016158, 
        0.012905, 
        0.024951, 
        0.024449, 
        0.025166, 
        0.010487, 
        0.01358, 
        0.010423, 
        0.031473, 
        0.015851, 
        0.015992, 
        0.013107, 
        0.032223, 
        0.031043, 
        0.013581, 
        0.032782, 
        0.015996, 
        0.015713, 
        0.015066, 
        0.017736, 
        0.023828, 
        0.016103, 
        0.015346, 
        0.023597, 
        0.01046, 
        0.013088, 
        0.016211, 
        0.032368, 
        0.029884, 
        0.025379, 
        0.056799, 
        0.010741, 
        0.013262, 
        0.015201, 
        0.023591, 
        0.015782, 
        0.025761, 
        0.015759, 
        0.015493, 
        0.013417, 
        0.02559, 
        0.013645, 
        0.010735, 
        0.015225, 
        0.015987, 
        0.023606, 
        0.015577, 
        0.02133, 
        0.032165, 
        0.010615, 
        0.015792, 
        0.016432, 
        0.024174, 
        0.015155, 
        0.01554, 
        0.027212, 
        0.013056, 
        0.010268, 
        0.02332, 
        0.013342, 
        0.015448, 
        0.01547, 
        0.0236, 
        0.013265, 
        0.030265, 
        0.014511, 
        0.010758, 
        0.032119, 
        0.010557, 
        0.015662, 
        0.015419, 
        0.02342, 
        0.016215, 
        0.015841, 
        0.024631, 
        0.030938, 
        0.021229, 
        0.022974, 
        0.017132, 
        0.013096, 
        0.010474, 
        0.030815, 
        0.015744, 
        0.009667, 
        0.014892, 
        0.032226, 
        0.015116, 
        0.010015, 
        0.014845, 
        0.024418, 
        0.031522, 
        0.0158, 
        0.01038, 
        0.015752, 
        0.031983, 
        0.012951, 
        0.009822, 
        0.014954, 
        0.01492, 
        0.01558, 
        0.024047, 
        0.023562, 
        0.103874, 
        0.013057, 
        0.023483, 
        0.015297, 
        0.014841, 
        0.013016, 
        0.012793, 
        0.023285, 
        0.029281, 
        0.029572, 
        0.010128, 
        0.023693, 
        0.014512, 
        0.040165, 
        0.012883, 
        0.024679, 
        0.031677, 
        0.015224, 
        0.013172, 
        0.015724, 
        0.013441, 
        0.022709, 
        0.026898, 
        0.009994, 
        0.014766, 
        0.05417, 
        0.023234, 
        0.015219, 
        0.02315, 
        0.039513, 
        0.023281, 
        0.024749, 
        0.012936, 
        0.015111, 
        0.010235, 
        0.026615, 
        0.081887, 
        0.009707, 
        0.023512, 
        0.014845, 
        0.015883, 
        0.02315, 
        0.015179, 
        0.014113, 
        0.023904, 
        0.015604, 
        0.031229, 
        0.031325, 
        0.031483, 
        0.015404, 
        0.039718, 
        0.0151, 
        0.048564, 
        0.0229, 
        0.015946, 
        0.055324, 
        0.015753, 
        0.023263, 
        0.023181, 
        0.02387, 
        0.015566, 
        0.015333, 
        0.023411, 
        0.023027, 
        0.015995, 
        0.024614, 
        0.031674, 
        0.01544, 
        0.039754, 
        0.023693, 
        0.014874, 
        0.015208, 
        0.065222, 
        0.031247, 
        0.039492, 
        0.015048, 
        0.01489, 
        0.013036, 
        0.013091, 
        0.023232, 
        0.031889, 
        0.039427, 
        0.024508, 
        0.030628, 
        0.01565, 
        0.010119, 
        0.057472, 
        0.012557, 
        0.015599, 
        0.015244, 
        0.031612, 
        0.01246, 
        0.015922, 
        0.023559, 
        0.014327, 
        0.014984, 
        0.014766, 
        0.009624, 
        0.022621, 
        0.029457, 
        0.023344, 
        0.013106, 
        0.012454, 
        0.054771, 
        0.028089, 
        0.023161, 
        0.01233, 
        0.02338, 
        0.023901, 
        0.015445, 
        0.022396, 
        0.012924, 
        0.015444, 
        0.023292, 
        0.009939, 
        0.012993, 
        0.013249, 
        0.015225, 
        0.010004, 
        0.022983, 
        0.02423, 
        0.022864, 
        0.019409, 
        0.023093, 
        0.015108, 
        0.012511, 
        0.031369, 
        0.0124, 
        0.023256, 
        0.030617, 
        0.03896, 
        0.015084, 
        0.012691, 
        0.013565, 
        0.02339, 
        0.014746, 
        0.014935, 
        0.063576, 
        0.015118, 
        0.026221, 
        0.015378, 
        0.038493, 
        0.014727, 
        0.038213, 
        0.022732, 
        0.014417, 
        0.011163, 
        0.022853, 
        0.009687, 
        0.012411, 
        0.014741, 
        0.014003, 
        0.023062, 
        0.014328, 
        0.015116, 
        0.012141, 
        0.01464, 
        0.022667, 
        0.03884, 
        0.012469, 
        0.065753, 
        0.022839, 
        0.012929, 
        0.012161, 
        0.062478, 
        0.015217, 
        0.030612, 
        0.015192, 
        0.02351, 
        0.009379, 
        0.013002, 
        0.009511, 
        0.014578, 
        0.014729, 
        0.011321, 
        0.025766, 
        0.009655, 
        0.014532, 
        0.031144, 
        0.0093, 
        0.038648, 
        0.029369, 
        0.015489, 
        0.012559, 
        0.023295, 
        0.012553, 
        0.013431, 
        0.014357, 
        0.013184, 
        0.009216, 
        0.019048, 
        0.029329, 
        0.030247, 
        0.014388, 
        0.012199, 
        0.012452, 
        0.031148, 
        0.03078, 
        0.029878, 
        0.009409, 
        0.038625, 
        0.031084, 
        0.031794, 
        0.012889, 
        0.030134, 
        0.022264, 
        0.022704, 
        0.014983, 
        0.022673, 
        0.012613, 
        0.01308, 
        0.022482, 
        0.038268, 
        0.015074, 
        0.012655, 
        0.038969, 
        0.022366, 
        0.014341, 
        0.014963, 
        0.013739, 
        0.012126, 
        0.012289, 
        0.037918, 
        0.031125, 
        0.014431, 
        0.029061, 
        0.022601, 
        0.014854, 
        0.012747, 
        0.022768, 
        0.030596, 
        0.022555, 
        0.079844, 
        0.022495, 
        0.03083, 
        0.009539, 
        0.01501, 
        0.008811, 
        0.023333, 
        0.018743, 
        0.014528, 
        0.03059, 
        0.038021, 
        0.030949, 
        0.014634, 
        0.014599, 
        0.012595, 
        0.014757, 
        0.015173, 
        0.030046, 
        0.022618, 
        0.037619, 
        0.028935, 
        0.014285, 
        0.03133, 
        0.0149, 
        0.037714, 
        0.014909, 
        0.030842, 
        0.01494, 
        0.012697, 
        0.018623, 
        0.031905, 
        0.0094, 
        0.015035, 
        0.029588, 
        0.030222, 
        0.021913, 
        0.012863, 
        0.01452, 
        0.014493, 
        0.014353, 
        0.022484, 
        0.013616, 
        0.022458, 
        0.015186, 
        0.010208, 
        0.055083, 
        0.037622, 
        0.037043, 
        0.029118, 
        0.029611, 
        0.022243, 
        0.03123, 
        0.015337, 
        0.012434, 
        0.031202, 
        0.037478, 
        0.009357, 
        0.014414, 
        0.014079, 
        0.012712, 
        0.012875, 
        0.014796, 
        0.030461, 
        0.014596, 
        0.009127, 
        0.014395, 
        0.012213, 
        0.012289, 
        0.014816, 
        0.014618, 
        0.037373, 
        0.021587, 
        0.015192, 
        0.012708, 
        0.02238, 
        0.013546, 
        0.01307, 
        0.011413, 
        0.01205, 
        0.046545, 
        0.015307, 
        0.014895, 
        0.022313, 
        0.028736, 
        0.030848, 
        0.037326, 
        0.030531, 
        0.022092, 
        0.009379, 
        0.012239, 
        0.013229, 
        0.013117, 
        0.037344, 
        0.030495, 
        0.012451, 
        0.02134, 
        0.03159, 
        0.008806, 
        0.012954, 
        0.021391, 
        0.012361, 
        0.012679, 
        0.022289, 
        0.013295, 
        0.012873, 
        0.008945, 
        0.011576, 
        0.013862, 
        0.038946, 
        0.013989, 
        0.014626, 
        0.0297, 
        0.009251, 
        0.022568, 
        0.037574, 
        0.012367, 
        0.015113, 
        0.021724, 
        0.029651, 
        0.012353, 
        0.00903, 
        0.011827, 
        0.014222, 
        0.021871, 
        0.02595, 
        0.029064, 
        0.051749, 
        0.021326, 
        0.037266, 
        0.008908, 
        0.030055, 
        0.037333, 
        0.014452, 
        0.0143, 
        0.029681, 
        0.030112, 
        0.022264, 
        0.012903, 
        0.009224, 
        0.013637, 
        0.008869, 
        0.033873, 
        0.012621, 
        0.030279, 
        0.02915, 
        0.030108, 
        0.037221, 
        0.045669, 
        0.011596, 
        0.020812, 
        0.036567, 
        0.012136, 
        0.013965, 
        0.013535, 
        0.011707, 
        0.021987, 
        0.029701, 
        0.034131, 
        0.036937, 
        0.014373, 
        0.022386, 
        0.011198, 
        0.01188, 
        0.014526, 
        0.031046, 
        0.030154, 
        0.020982, 
        0.030327, 
        0.017845, 
        0.028335, 
        0.020924, 
        0.014542, 
        0.015209, 
        0.00854, 
        0.028818, 
        0.021005, 
        0.013228, 
        0.048944, 
        0.014628, 
        0.011773, 
        0.011735, 
        0.03872, 
        0.014357, 
        0.036546, 
        0.029645, 
        0.008696, 
        0.01447, 
        0.036421, 
        0.029715, 
        0.036419, 
        0.030796, 
        0.021863, 
        0.00857, 
        0.013284, 
        0.021752, 
        0.01146, 
        0.0115, 
        0.012499, 
        0.023681, 
        0.014181, 
        0.022071, 
        0.014313, 
        0.014483, 
        0.020555, 
        0.036539, 
        0.025507, 
        0.038538, 
        0.014774, 
        0.014659, 
        0.008671, 
        0.020488, 
        0.01162, 
        0.021999, 
        0.011902, 
        0.012215, 
        0.02315, 
        0.014073, 
        0.020217, 
        0.030263, 
        0.013191, 
        0.012119, 
        0.0218, 
        0.036178, 
        0.02539, 
        0.029419, 
        0.008675, 
        0.011862, 
        0.02876, 
        0.037123, 
        0.011952, 
        0.01305, 
        0.037024, 
        0.04449, 
        0.014274, 
        0.036866, 
        0.028595, 
        0.034014, 
        0.03615, 
        0.028851, 
        0.022164, 
        0.02182, 
        0.01237, 
        0.038492, 
        0.011785, 
        0.020404, 
        0.013833, 
        0.035947, 
        0.016896, 
        0.034166, 
        0.053682, 
        0.01436, 
        0.02513, 
        0.028471, 
        0.030316, 
        0.012498, 
        0.01429, 
        0.013863, 
        0.020232, 
        0.029738, 
        0.011914, 
        0.035742, 
        0.028672, 
        0.067547, 
        0.030252, 
        0.008688, 
        0.028727, 
        0.032614, 
        0.039017, 
        0.011431, 
        0.011787, 
        0.035804, 
        0.011595, 
        0.008544, 
        0.012093, 
        0.013537, 
        0.037621, 
        0.020748, 
        0.035595, 
        0.012083, 
        0.038456, 
        0.012413, 
        0.011412, 
        0.02163, 
        0.02837, 
        0.028218, 
        0.030119, 
        0.021931, 
        0.011953, 
        0.011136, 
        0.029537, 
        0.011036
    ], 
    "epoll_notmpfs": [
        0.12972, 
        0.015554, 
        0.015656, 
        0.025179, 
        0.023616, 
        0.009064, 
        0.015269, 
        0.009159, 
        0.015633, 
        0.009164, 
        0.015403, 
        0.009161, 
        0.008804, 
        0.015611, 
        0.009113, 
        0.015707, 
        0.00919, 
        0.009019, 
        0.009165, 
        0.015306, 
        0.009022, 
        0.040266, 
        0.026004, 
        0.009143, 
        0.015429, 
        0.008773, 
        0.015274, 
        0.015356, 
        0.00879, 
        0.009177, 
        0.025641, 
        0.015275, 
        0.008468, 
        0.009133, 
        0.015386, 
        0.015323, 
        0.009007, 
        0.015249, 
        0.040397, 
        0.015445, 
        0.008807, 
        0.015113, 
        0.014899, 
        0.015044, 
        0.014956, 
        0.015185, 
        0.009161, 
        0.01511, 
        0.008638, 
        0.009007, 
        0.016929, 
        0.015281, 
        0.008598, 
        0.015426, 
        0.014974, 
        0.017977, 
        0.00932, 
        0.009148, 
        0.008697, 
        0.017273, 
        0.015243, 
        0.009087, 
        0.014815, 
        0.008625, 
        0.01542, 
        0.008788, 
        0.008919, 
        0.015033, 
        0.008785, 
        0.00917, 
        0.014973, 
        0.008752, 
        0.040126, 
        0.008648, 
        0.014979, 
        0.008787, 
        0.015053, 
        0.015026, 
        0.014773, 
        0.008731, 
        0.014828, 
        0.014923, 
        0.014897, 
        0.014795, 
        0.008838, 
        0.008964, 
        0.00894, 
        0.008645, 
        0.014789, 
        0.027274, 
        0.008491, 
        0.01463, 
        0.014574, 
        0.014563, 
        0.008613, 
        0.014553, 
        0.023316, 
        0.092053, 
        0.008423, 
        0.008713, 
        0.014871, 
        0.008698, 
        0.008745, 
        0.014797, 
        0.008736, 
        0.014823, 
        0.041985, 
        0.008716, 
        0.01463, 
        0.008484, 
        0.008701, 
        0.01493, 
        0.008657, 
        0.008834, 
        0.014634, 
        0.014778, 
        0.014552, 
        0.008716, 
        0.008886, 
        0.008994, 
        0.017226, 
        0.0142, 
        0.014751, 
        0.03066, 
        0.025624, 
        0.016868, 
        0.014425, 
        0.008847, 
        0.014459, 
        0.008737, 
        0.014584, 
        0.0723, 
        0.009214, 
        0.022987, 
        0.014489, 
        0.009266, 
        0.014627, 
        0.014479, 
        0.018037, 
        0.014724, 
        0.031369, 
        0.014444, 
        0.00951, 
        0.00961, 
        0.014605, 
        0.009439, 
        0.014245, 
        0.024954, 
        0.009564, 
        0.031488, 
        0.014568, 
        0.014385, 
        0.009439, 
        0.009457, 
        0.009569, 
        0.014582, 
        0.025499, 
        0.00933, 
        0.009525, 
        0.008841, 
        0.014355, 
        0.009439, 
        0.008814, 
        0.009513, 
        0.014579, 
        0.014322, 
        0.031672, 
        0.009306, 
        0.009242, 
        0.025102, 
        0.022801, 
        0.008726, 
        0.014475, 
        0.017681, 
        0.008671, 
        0.00927, 
        0.009194, 
        0.008375, 
        0.009336, 
        0.009287, 
        0.009366, 
        0.009276, 
        0.009258, 
        0.030751, 
        0.014168, 
        0.008916, 
        0.009059, 
        0.025102, 
        0.008837, 
        0.008497, 
        0.01413, 
        0.013973, 
        0.013854, 
        0.013986, 
        0.009146, 
        0.00853, 
        0.051959, 
        0.017207, 
        0.008719, 
        0.017403, 
        0.023488, 
        0.013848, 
        0.016812, 
        0.008832, 
        0.013944, 
        0.017205, 
        0.00832, 
        0.017495, 
        0.040494, 
        0.017499, 
        0.008624, 
        0.00876, 
        0.008664, 
        0.009779, 
        0.026069, 
        0.022566, 
        0.008868, 
        0.016713, 
        0.02214, 
        0.016558, 
        0.008498, 
        0.049618, 
        0.008656, 
        0.0226, 
        0.024902, 
        0.013459, 
        0.017066, 
        0.022654, 
        0.021871, 
        0.017063, 
        0.008395, 
        0.022539, 
        0.022593, 
        0.014271, 
        0.008354, 
        0.0136, 
        0.016955, 
        0.016744, 
        0.022722, 
        0.008486, 
        0.0085, 
        0.025601, 
        0.017005, 
        0.008391, 
        0.0309, 
        0.022523, 
        0.008434, 
        0.022695, 
        0.008231, 
        0.021861, 
        0.022039, 
        0.021972, 
        0.008253, 
        0.022389, 
        0.02188, 
        0.021604, 
        0.030807, 
        0.02159, 
        0.026257, 
        0.022572, 
        0.008681, 
        0.022327, 
        0.030977, 
        0.021625, 
        0.033379, 
        0.016541, 
        0.021605, 
        0.021703, 
        0.016581, 
        0.021767, 
        0.013196, 
        0.016228, 
        0.016545, 
        0.008107, 
        0.012873, 
        0.041338, 
        0.030838, 
        0.008268, 
        0.016309, 
        0.020925, 
        0.016748, 
        0.016573, 
        0.021612, 
        0.016624, 
        0.00813, 
        0.016214, 
        0.021621, 
        0.008245, 
        0.016108, 
        0.022169, 
        0.016376, 
        0.016463, 
        0.022078, 
        0.016517, 
        0.016424, 
        0.00819, 
        0.021121, 
        0.030421, 
        0.01643, 
        0.021843, 
        0.021673, 
        0.030513, 
        0.016616, 
        0.016659, 
        0.021747, 
        0.016456, 
        0.021454, 
        0.030224, 
        0.030005, 
        0.038248, 
        0.025086, 
        0.021527, 
        0.016125, 
        0.021304, 
        0.030048, 
        0.030235, 
        0.016323, 
        0.02207, 
        0.016692, 
        0.021326, 
        0.016199, 
        0.021329, 
        0.012819, 
        0.01633, 
        0.02133, 
        0.016234, 
        0.037733, 
        0.024654, 
        0.021813, 
        0.021154, 
        0.020835, 
        0.016083, 
        0.015787, 
        0.021042, 
        0.007955, 
        0.021046, 
        0.020974, 
        0.01605, 
        0.067249, 
        0.021615, 
        0.021232, 
        0.015809, 
        0.015521, 
        0.020755, 
        0.021103, 
        0.015753, 
        0.02164, 
        0.024483, 
        0.015788, 
        0.016067, 
        0.021331, 
        0.021054, 
        0.015957, 
        0.021603, 
        0.024492, 
        0.020989, 
        0.037151, 
        0.01603, 
        0.021187, 
        0.020802, 
        0.015986, 
        0.021298, 
        0.01315, 
        0.024148, 
        0.021364, 
        0.029055, 
        0.012316, 
        0.016079, 
        0.015589, 
        0.015624, 
        0.021532, 
        0.024437, 
        0.016043, 
        0.037599, 
        0.020753, 
        0.021457, 
        0.02428, 
        0.020637, 
        0.021379, 
        0.015941, 
        0.016362, 
        0.05795, 
        0.016306, 
        0.015787, 
        0.015792, 
        0.020763, 
        0.01578, 
        0.021359, 
        0.02062, 
        0.01556, 
        0.040127, 
        0.015496, 
        0.020802, 
        0.021118, 
        0.012706, 
        0.023899, 
        0.015727, 
        0.021169, 
        0.015904, 
        0.015935, 
        0.02047, 
        0.021412, 
        0.024053, 
        0.015423, 
        0.021196, 
        0.023674, 
        0.015368, 
        0.036975, 
        0.023711, 
        0.020514, 
        0.015535, 
        0.020473, 
        0.015444, 
        0.015481, 
        0.020619, 
        0.012046, 
        0.020318, 
        0.015543, 
        0.015453, 
        0.021068, 
        0.016079, 
        0.015826, 
        0.024813, 
        0.015586, 
        0.037728, 
        0.023763, 
        0.015587, 
        0.020186, 
        0.020688, 
        0.028786, 
        0.011976, 
        0.015184, 
        0.020562, 
        0.015362, 
        0.016081, 
        0.020734, 
        0.016307, 
        0.020194, 
        0.015857, 
        0.015009, 
        0.020075, 
        0.026274, 
        0.020305, 
        0.015028, 
        0.020753, 
        0.023805, 
        0.020853, 
        0.012302, 
        0.023706, 
        0.015092, 
        0.020842, 
        0.023614, 
        0.016115, 
        0.015035, 
        0.014935, 
        0.020614, 
        0.02342, 
        0.015121, 
        0.039727, 
        0.019945, 
        0.015149, 
        0.020618, 
        0.023451, 
        0.015075, 
        0.019869, 
        0.015283, 
        0.015074, 
        0.014986, 
        0.019904, 
        0.014819, 
        0.02051, 
        0.023461, 
        0.015025, 
        0.01612, 
        0.051844, 
        0.020708, 
        0.012281, 
        0.023215, 
        0.019679, 
        0.014383, 
        0.019561, 
        0.082453, 
        0.020528, 
        0.023178, 
        0.020397, 
        0.023336, 
        0.019909, 
        0.011039, 
        0.019811, 
        0.019591, 
        0.022923, 
        0.020471, 
        0.019691, 
        0.016144, 
        0.023014, 
        0.020478, 
        0.011991, 
        0.019703, 
        0.011445, 
        0.015984, 
        0.020093, 
        0.060086, 
        0.020347, 
        0.011922, 
        0.019596, 
        0.011357, 
        0.020399, 
        0.023034, 
        0.019528, 
        0.014751, 
        0.016061, 
        0.019672, 
        0.011306, 
        0.020222, 
        0.011537, 
        0.01215, 
        0.011815, 
        0.03531, 
        0.022751, 
        0.027392, 
        0.014665, 
        0.014698, 
        0.052352, 
        0.020056, 
        0.023882, 
        0.019678, 
        0.020388, 
        0.019401, 
        0.011258, 
        0.014358, 
        0.020259, 
        0.019433, 
        0.020347, 
        0.015786, 
        0.02001, 
        0.026744, 
        0.08297, 
        0.078067, 
        0.011869, 
        0.011776, 
        0.011927, 
        0.019339, 
        0.020077, 
        0.022677, 
        0.036551, 
        0.051082, 
        0.014635, 
        0.019023, 
        0.027167, 
        0.0111, 
        0.010147, 
        0.010558, 
        0.028227, 
        0.019178, 
        0.028239, 
        0.015611, 
        0.035455, 
        0.036244, 
        0.022883, 
        0.019317, 
        0.014386, 
        0.009901, 
        0.014252, 
        0.01001, 
        0.035239, 
        0.010877, 
        0.028237, 
        0.01922, 
        0.010621, 
        0.028368, 
        0.019035, 
        0.034909, 
        0.010939, 
        0.019049, 
        0.010351, 
        0.010191, 
        0.01014, 
        0.01833, 
        0.010824, 
        0.010256, 
        0.018803, 
        0.093905, 
        0.027202, 
        0.010197, 
        0.053146, 
        0.026753, 
        0.027912, 
        0.019489, 
        0.022416, 
        0.02674, 
        0.014243, 
        0.019228, 
        0.035298, 
        0.009848, 
        0.018747, 
        0.027043, 
        0.01052, 
        0.010596, 
        0.035003, 
        0.022133, 
        0.021934, 
        0.021999, 
        0.010075, 
        0.021691, 
        0.03676, 
        0.026527, 
        0.010527, 
        0.024284, 
        0.019424, 
        0.026547, 
        0.024343, 
        0.026509, 
        0.01962, 
        0.02217, 
        0.027441, 
        0.019095, 
        0.019002, 
        0.035096, 
        0.022099, 
        0.01853, 
        0.013989, 
        0.028769, 
        0.027034, 
        0.013717, 
        0.013883, 
        0.009984, 
        0.027511, 
        0.010012, 
        0.022138, 
        0.009962, 
        0.010193, 
        0.021963, 
        0.018756, 
        0.009906, 
        0.023895, 
        0.027549, 
        0.010175, 
        0.026186, 
        0.068432, 
        0.010791, 
        0.022178, 
        0.018664, 
        0.01036, 
        0.019046, 
        0.015711, 
        0.026582, 
        0.01021, 
        0.027619, 
        0.046032, 
        0.026595, 
        0.010037, 
        0.026837, 
        0.010149, 
        0.009968, 
        0.010235, 
        0.018531, 
        0.010485, 
        0.018469, 
        0.01031, 
        0.00972, 
        0.010342, 
        0.021963, 
        0.010385, 
        0.018386, 
        0.010492, 
        0.018514, 
        0.051926, 
        0.010209, 
        0.010121, 
        0.009911, 
        0.018403, 
        0.013207, 
        0.01862, 
        0.009776, 
        0.010032, 
        0.026748, 
        0.009981, 
        0.009962, 
        0.018489, 
        0.017747, 
        0.013061, 
        0.018249, 
        0.009872, 
        0.034983, 
        0.023808, 
        0.035155, 
        0.009831, 
        0.018167, 
        0.018407, 
        0.009832, 
        0.018498, 
        0.035434, 
        0.026814, 
        0.018536, 
        0.026683, 
        0.00991, 
        0.021586, 
        0.013011, 
        0.018449, 
        0.018674, 
        0.059907, 
        0.009899, 
        0.010136, 
        0.026667, 
        0.018766, 
        0.021365, 
        0.013079, 
        0.00965, 
        0.013341, 
        0.018227, 
        0.009624, 
        0.021394, 
        0.009982, 
        0.023832, 
        0.018138, 
        0.026383, 
        0.013226, 
        0.038407, 
        0.019094, 
        0.026621, 
        0.009928, 
        0.023748, 
        0.017972, 
        0.010161, 
        0.00996, 
        0.026669, 
        0.009659, 
        0.012674, 
        0.009987, 
        0.026683, 
        0.026447, 
        0.02643, 
        0.026421, 
        0.012299, 
        0.042904, 
        0.02658, 
        0.026588, 
        0.026087, 
        0.02649, 
        0.021215, 
        0.017778, 
        0.021062, 
        0.026741, 
        0.009732, 
        0.023816, 
        0.026758, 
        0.017909, 
        0.009742, 
        0.018213, 
        0.023294, 
        0.017874, 
        0.043047, 
        0.02618, 
        0.012469, 
        0.009978, 
        0.025622, 
        0.023913, 
        0.026648, 
        0.01283, 
        0.017612, 
        0.017891, 
        0.009216, 
        0.017791, 
        0.009877, 
        0.021001, 
        0.012469, 
        0.01258, 
        0.017679, 
        0.026936, 
        0.009931, 
        0.009955, 
        0.025805, 
        0.01257, 
        0.017527, 
        0.012647, 
        0.012398, 
        0.009785, 
        0.009427, 
        0.009716, 
        0.009389, 
        0.026401, 
        0.026272, 
        0.026058, 
        0.020893, 
        0.01776, 
        0.026726, 
        0.018275, 
        0.009379, 
        0.023537, 
        0.026125, 
        0.012579, 
        0.009664, 
        0.012313, 
        0.00969, 
        0.023915, 
        0.012322, 
        0.026215, 
        0.023267, 
        0.015148, 
        0.017723, 
        0.025916, 
        0.008512, 
        0.020154, 
        0.009186, 
        0.009575, 
        0.026178, 
        0.009408, 
        0.025445, 
        0.012115, 
        0.026053, 
        0.009749, 
        0.009749, 
        0.009709, 
        0.020478, 
        0.017959, 
        0.012752, 
        0.009773, 
        0.025561, 
        0.009942, 
        0.042025, 
        0.009866, 
        0.026583, 
        0.025294, 
        0.026095, 
        0.009236, 
        0.009661, 
        0.009576, 
        0.00994, 
        0.020522, 
        0.011621, 
        0.009705, 
        0.012008, 
        0.025541, 
        0.034384, 
        0.008696, 
        0.0093, 
        0.036629, 
        0.016983, 
        0.009633, 
        0.025587, 
        0.009582, 
        0.009416, 
        0.02568, 
        0.012007, 
        0.01211, 
        0.00934, 
        0.009649, 
        0.009428, 
        0.009643, 
        0.009223, 
        0.008949, 
        0.009529, 
        0.009611, 
        0.028475, 
        0.009172, 
        0.020145, 
        0.016482, 
        0.009187, 
        0.016527, 
        0.016573, 
        0.025649, 
        0.020318, 
        0.026319, 
        0.025258, 
        0.017035, 
        0.009186, 
        0.009465, 
        0.016846, 
        0.01169, 
        0.009003, 
        0.028147, 
        0.009514, 
        0.019872, 
        0.017996, 
        0.020425, 
        0.009069, 
        0.009496, 
        0.009546, 
        0.009473, 
        0.024964, 
        0.025057, 
        0.019822, 
        0.009297, 
        0.016232, 
        0.008495, 
        0.02281, 
        0.026209, 
        0.016141, 
        0.009513, 
        0.00917, 
        0.023421, 
        0.014748, 
        0.026051, 
        0.016589, 
        0.009524, 
        0.016449, 
        0.02343, 
        0.01102, 
        0.033768, 
        0.017079, 
        0.019819, 
        0.008861, 
        0.009178, 
        0.009117, 
        0.008954, 
        0.025162, 
        0.01439, 
        0.016167, 
        0.016211, 
        0.025904, 
        0.031468, 
        0.024797, 
        0.025722, 
        0.00834, 
        0.008522, 
        0.030139, 
        0.009295, 
        0.024685, 
        0.009391, 
        0.025259, 
        0.019889, 
        0.008929, 
        0.008957, 
        0.023199, 
        0.015784, 
        0.024849, 
        0.02582, 
        0.024271, 
        0.016313, 
        0.015927, 
        0.016311, 
        0.011056, 
        0.009381, 
        0.0231, 
        0.011348, 
        0.025523, 
        0.010237, 
        0.008463, 
        0.019518, 
        0.011224, 
        0.026037, 
        0.016049, 
        0.009522, 
        0.00904, 
        0.009137, 
        0.008625, 
        0.009327, 
        0.017473, 
        0.023336, 
        0.040939, 
        0.009405, 
        0.009203, 
        0.009518, 
        0.008775, 
        0.009201, 
        0.009197, 
        0.009025, 
        0.024814, 
        0.008196, 
        0.008607, 
        0.024548, 
        0.008475, 
        0.024971, 
        0.045878, 
        0.024523, 
        0.024466, 
        0.01937, 
        0.014542, 
        0.016362, 
        0.024591, 
        0.024276, 
        0.025537, 
        0.015916, 
        0.008685, 
        0.038122, 
        0.024321, 
        0.016206, 
        0.014116, 
        0.024979, 
        0.00805, 
        0.02432, 
        0.037954, 
        0.009362, 
        0.009378, 
        0.018031, 
        0.015718, 
        0.024913, 
        0.016281, 
        0.016085, 
        0.02558, 
        0.009417, 
        0.016799, 
        0.009291, 
        0.008726, 
        0.013107, 
        0.030248, 
        0.024628, 
        0.0255, 
        0.012929, 
        0.009153, 
        0.009143, 
        0.02382, 
        0.015833, 
        0.018948, 
        0.014031, 
        0.017055, 
        0.015523, 
        0.051608, 
        0.008955, 
        0.009061, 
        0.014151, 
        0.017068, 
        0.015309, 
        0.015555, 
        0.02585, 
        0.024401, 
        0.012707, 
        0.012509, 
        0.009521, 
        0.023488, 
        0.009109, 
        0.034165, 
        0.015786, 
        0.01288, 
        0.024634, 
        0.018671, 
        0.024421, 
        0.012698, 
        0.024041, 
        0.050738, 
        0.009523, 
        0.012847, 
        0.01589, 
        0.010534, 
        0.01071, 
        0.012821, 
        0.024573, 
        0.023427, 
        0.015831, 
        0.023848, 
        0.026026, 
        0.012823, 
        0.023955, 
        0.015178, 
        0.017459, 
        0.017991, 
        0.03135, 
        0.023629, 
        0.025265, 
        0.023932, 
        0.013752, 
        0.015335, 
        0.015301, 
        0.01513, 
        0.008796, 
        0.015345, 
        0.02388, 
        0.064852, 
        0.023874, 
        0.024306, 
        0.017215, 
        0.03051, 
        0.00988, 
        0.01862, 
        0.013224, 
        0.015235, 
        0.073478, 
        0.02585, 
        0.012817, 
        0.015056, 
        0.014141, 
        0.024045, 
        0.009335, 
        0.018053, 
        0.016966, 
        0.014932, 
        0.023922, 
        0.025191, 
        0.026414, 
        0.016813, 
        0.013781, 
        0.008669, 
        0.008806, 
        0.009937, 
        0.050353, 
        0.023944, 
        0.008266, 
        0.008481, 
        0.018205, 
        0.049365, 
        0.012555, 
        0.012351, 
        0.041529, 
        0.014654, 
        0.023906, 
        0.029506, 
        0.018065, 
        0.00868, 
        0.013681, 
        0.008722, 
        0.022859, 
        0.013848, 
        0.01324, 
        0.023579, 
        0.008635, 
        0.014624, 
        0.012663, 
        0.008693, 
        0.012653, 
        0.016806, 
        0.034283, 
        0.031418, 
        0.012538, 
        0.022679, 
        0.02555, 
        0.018072, 
        0.009611, 
        0.030194, 
        0.013479, 
        0.014405, 
        0.014645, 
        0.023464, 
        0.030235, 
        0.023316, 
        0.026239, 
        0.012275, 
        0.01656, 
        0.008625, 
        0.008486, 
        0.008686, 
        0.014877, 
        0.012734, 
        0.032259, 
        0.058083, 
        0.014995, 
        0.008541, 
        0.012653, 
        0.017824, 
        0.023566, 
        0.059418, 
        0.016953, 
        0.012599, 
        0.01257, 
        0.014352, 
        0.01264, 
        0.008335, 
        0.036451, 
        0.025201, 
        0.014898, 
        0.012683, 
        0.012781, 
        0.017556, 
        0.009286, 
        0.008804, 
        0.016611, 
        0.022687, 
        0.008572, 
        0.016295, 
        0.016708, 
        0.014402, 
        0.026256, 
        0.016837, 
        0.012837, 
        0.008915, 
        0.046182, 
        0.012507, 
        0.0125, 
        0.017617, 
        0.012849, 
        0.01284, 
        0.023345, 
        0.008901, 
        0.009123, 
        0.01434, 
        0.017226, 
        0.012704, 
        0.008889, 
        0.013392, 
        0.008909, 
        0.01241, 
        0.012788, 
        0.039088, 
        0.013126, 
        0.037255, 
        0.014758, 
        0.012604, 
        0.017039, 
        0.01683, 
        0.02325, 
        0.012486, 
        0.022971, 
        0.014234, 
        0.016943, 
        0.016659, 
        0.014716, 
        0.012559, 
        0.023199, 
        0.016475, 
        0.012805, 
        0.008509, 
        0.016827, 
        0.014313, 
        0.016325, 
        0.014573, 
        0.012287, 
        0.016561, 
        0.013025, 
        0.012452, 
        0.022286, 
        0.014018, 
        0.038891, 
        0.014026, 
        0.016747, 
        0.012334, 
        0.022102, 
        0.012052, 
        0.012197, 
        0.013646, 
        0.030529, 
        0.0289, 
        0.022201, 
        0.033156, 
        0.016724, 
        0.012627, 
        0.023159, 
        0.011977, 
        0.017384, 
        0.02936, 
        0.022159, 
        0.0125, 
        0.022657, 
        0.021966, 
        0.012376, 
        0.016261, 
        0.012236, 
        0.012396, 
        0.016764, 
        0.022127, 
        0.016705, 
        0.021998, 
        0.009019, 
        0.016626, 
        0.012374, 
        0.011797, 
        0.041933, 
        0.022164, 
        0.028955, 
        0.012214, 
        0.021937, 
        0.016609, 
        0.016559, 
        0.012451, 
        0.016874, 
        0.012291, 
        0.016533, 
        0.00827, 
        0.016344, 
        0.012416, 
        0.022848, 
        0.012926, 
        0.008376, 
        0.029697, 
        0.046319, 
        0.021931, 
        0.012216, 
        0.022178, 
        0.012225, 
        0.024939, 
        0.016292, 
        0.012416, 
        0.01647, 
        0.016473, 
        0.021037, 
        0.017059, 
        0.012619, 
        0.012275, 
        0.012393, 
        0.01356, 
        0.031125, 
        0.013711, 
        0.030279, 
        0.011388, 
        0.021853, 
        0.011962, 
        0.022096, 
        0.016648, 
        0.016595, 
        0.016418, 
        0.016805, 
        0.014496, 
        0.012333, 
        0.016736, 
        0.013778, 
        0.01237, 
        0.011785, 
        0.024686, 
        0.021609, 
        0.045698, 
        0.021694, 
        0.083383, 
        0.01656, 
        0.024749, 
        0.012354, 
        0.015975, 
        0.016223, 
        0.021031, 
        0.030501, 
        0.024565, 
        0.021879, 
        0.028611, 
        0.012156, 
        0.022074, 
        0.01639, 
        0.016301, 
        0.032971, 
        0.011718, 
        0.011794, 
        0.016064, 
        0.021688, 
        0.016078, 
        0.021271, 
        0.016276, 
        0.024567, 
        0.015979, 
        0.016117, 
        0.022048, 
        0.016486, 
        0.015715, 
        0.011357, 
        0.011903, 
        0.012446, 
        0.022629, 
        0.016221, 
        0.011786, 
        0.012511, 
        0.012125, 
        0.01608, 
        0.011369, 
        0.016496, 
        0.016043, 
        0.029985, 
        0.028596, 
        0.011612, 
        0.011546, 
        0.016283, 
        0.016272, 
        0.042435, 
        0.011857, 
        0.030647, 
        0.034395, 
        0.011462, 
        0.01668, 
        0.030384, 
        0.028673, 
        0.021038, 
        0.015804, 
        0.016017, 
        0.020891, 
        0.01298, 
        0.016221, 
        0.012381, 
        0.012159, 
        0.016767, 
        0.011806, 
        0.016289, 
        0.042503, 
        0.031286, 
        0.024194, 
        0.02122, 
        0.021303, 
        0.036876, 
        0.024179, 
        0.016468, 
        0.012014, 
        0.016248, 
        0.011939, 
        0.012333, 
        0.020605, 
        0.020746, 
        0.015907, 
        0.016219, 
        0.011561, 
        0.053597, 
        0.016574, 
        0.016263, 
        0.015872, 
        0.016507, 
        0.015941, 
        0.011823, 
        0.016418, 
        0.012093, 
        0.016448, 
        0.016421, 
        0.016089, 
        0.012026, 
        0.020486, 
        0.015643, 
        0.015532, 
        0.020829, 
        0.058158, 
        0.016388, 
        0.016262, 
        0.020552, 
        0.021168, 
        0.011567, 
        0.022609, 
        0.012494, 
        0.023884, 
        0.012507, 
        0.011672, 
        0.01623, 
        0.011972, 
        0.016082, 
        0.016246, 
        0.012166, 
        0.016261, 
        0.024042, 
        0.012155, 
        0.011875, 
        0.011572, 
        0.016636, 
        0.020301, 
        0.032844, 
        0.020755, 
        0.024333, 
        0.020644, 
        0.01608, 
        0.020629, 
        0.016722, 
        0.016943, 
        0.012131, 
        0.016167, 
        0.02346, 
        0.057962, 
        0.011516, 
        0.020981, 
        0.011801, 
        0.015824, 
        0.023704, 
        0.020829, 
        0.028792, 
        0.012239, 
        0.023672, 
        0.013022, 
        0.020628, 
        0.027895, 
        0.011668, 
        0.020226, 
        0.01172, 
        0.014994, 
        0.034976, 
        0.021544, 
        0.029317, 
        0.02047, 
        0.011576, 
        0.015728, 
        0.012145, 
        0.015627, 
        0.011889, 
        0.015663, 
        0.016155, 
        0.011799, 
        0.011576, 
        0.020148, 
        0.016184, 
        0.011843, 
        0.016214, 
        0.053218, 
        0.016192, 
        0.015601, 
        0.021069, 
        0.029824, 
        0.024329, 
        0.019922, 
        0.011949, 
        0.01544, 
        0.016306, 
        0.015578, 
        0.015098, 
        0.015755, 
        0.011373, 
        0.015856, 
        0.020144, 
        0.011862, 
        0.053195, 
        0.011137, 
        0.011699, 
        0.011667, 
        0.01655, 
        0.016103, 
        0.016143, 
        0.015902, 
        0.020067, 
        0.011119, 
        0.011684, 
        0.020234, 
        0.019763, 
        0.020151, 
        0.023295, 
        0.0284, 
        0.015821, 
        0.056804, 
        0.015476, 
        0.011367, 
        0.011371, 
        0.019557, 
        0.015756, 
        0.015837, 
        0.015638, 
        0.014789, 
        0.078083, 
        0.015688, 
        0.015988, 
        0.019467, 
        0.011667, 
        0.011285, 
        0.082553, 
        0.011421, 
        0.057647, 
        0.015472, 
        0.019689, 
        0.015863, 
        0.011848, 
        0.015445, 
        0.019575, 
        0.011096, 
        0.011267, 
        0.016225, 
        0.015489, 
        0.015903, 
        0.015699, 
        0.015617, 
        0.011656, 
        0.020078, 
        0.011901, 
        0.060949, 
        0.019416, 
        0.01532, 
        0.015874, 
        0.02276, 
        0.011108, 
        0.019292, 
        0.019265, 
        0.015967, 
        0.011548, 
        0.015396, 
        0.016056, 
        0.019967, 
        0.015531, 
        0.015296, 
        0.011611, 
        0.01115, 
        0.019581, 
        0.028143, 
        0.011661, 
        0.022552, 
        0.020152, 
        0.015638, 
        0.011595, 
        0.014958, 
        0.019015, 
        0.01534, 
        0.016078, 
        0.011668, 
        0.011642, 
        0.019084, 
        0.011665, 
        0.0119, 
        0.01597, 
        0.057385, 
        0.01133, 
        0.014231, 
        0.015574, 
        0.015522, 
        0.01171, 
        0.010943, 
        0.027876, 
        0.036198, 
        0.019522, 
        0.022253, 
        0.019763, 
        0.028621, 
        0.011897, 
        0.015821, 
        0.015743, 
        0.019306, 
        0.057024, 
        0.010597, 
        0.011636, 
        0.015767, 
        0.011288, 
        0.015652, 
        0.015825, 
        0.015545, 
        0.011705, 
        0.015372, 
        0.011087, 
        0.01533, 
        0.011719, 
        0.015561, 
        0.018906, 
        0.019414, 
        0.015454, 
        0.036915, 
        0.027677, 
        0.015559, 
        0.013824, 
        0.019008, 
        0.011155, 
        0.014955, 
        0.015702, 
        0.015331, 
        0.01525, 
        0.018809, 
        0.011241, 
        0.010748, 
        0.011238, 
        0.011092, 
        0.029148, 
        0.018394, 
        0.053269, 
        0.032331, 
        0.02952, 
        0.027555, 
        0.015668, 
        0.015482, 
        0.01882, 
        0.015233, 
        0.015451, 
        0.019306, 
        0.02974, 
        0.01143, 
        0.027031, 
        0.063087, 
        0.018974, 
        0.015633, 
        0.011166, 
        0.057303, 
        0.015709, 
        0.02891, 
        0.013597, 
        0.030332, 
        0.015211, 
        0.013549, 
        0.011478, 
        0.014772, 
        0.015589, 
        0.029215, 
        0.036086, 
        0.013404, 
        0.019373, 
        0.011005, 
        0.018402, 
        0.015124, 
        0.056724, 
        0.011245, 
        0.018321, 
        0.015339, 
        0.011531, 
        0.014996, 
        0.016141, 
        0.015074, 
        0.01168, 
        0.015474, 
        0.027167, 
        0.015358, 
        0.016055, 
        0.036357, 
        0.021452, 
        0.011246, 
        0.01839, 
        0.056823, 
        0.015309, 
        0.01522, 
        0.021826, 
        0.010992, 
        0.018233, 
        0.018231, 
        0.028868, 
        0.013085, 
        0.028617, 
        0.010726, 
        0.015302, 
        0.010696, 
        0.011088, 
        0.013252, 
        0.011251, 
        0.02721, 
        0.039811, 
        0.018427, 
        0.010546, 
        0.010788, 
        0.011441, 
        0.015377, 
        0.011265, 
        0.009564, 
        0.011186, 
        0.021299, 
        0.015163, 
        0.015938, 
        0.018662, 
        0.014845, 
        0.010009, 
        0.02891, 
        0.02401, 
        0.029033, 
        0.027675, 
        0.010831, 
        0.012975, 
        0.01815, 
        0.015326, 
        0.009556, 
        0.010945, 
        0.015102, 
        0.010757, 
        0.01114, 
        0.01295, 
        0.010686, 
        0.011221, 
        0.010717, 
        0.015194, 
        0.017939, 
        0.011162, 
        0.010405, 
        0.021467, 
        0.026516, 
        0.011028, 
        0.02103, 
        0.011044, 
        0.010974, 
        0.015448, 
        0.01783, 
        0.009643, 
        0.010628, 
        0.036923, 
        0.028978, 
        0.012472, 
        0.027132, 
        0.015528, 
        0.014741, 
        0.015095, 
        0.025558, 
        0.010936, 
        0.017562, 
        0.015355, 
        0.010371, 
        0.015478, 
        0.020642, 
        0.01511, 
        0.015165, 
        0.035965, 
        0.017521, 
        0.018134, 
        0.01035, 
        0.011136, 
        0.029519, 
        0.015202, 
        0.015176, 
        0.017524, 
        0.028801, 
        0.036415, 
        0.012385, 
        0.010868, 
        0.010749, 
        0.015319, 
        0.011028, 
        0.011354, 
        0.010971, 
        0.010586, 
        0.020591, 
        0.013057, 
        0.01079, 
        0.011215, 
        0.03006, 
        0.010688, 
        0.012975, 
        0.010407, 
        0.010837, 
        0.021138, 
        0.01216, 
        0.017419, 
        0.010901, 
        0.020743, 
        0.010538, 
        0.014834, 
        0.015016, 
        0.014913, 
        0.010853, 
        0.01088, 
        0.010258, 
        0.030099, 
        0.017704, 
        0.015164, 
        0.00946, 
        0.01527, 
        0.020179, 
        0.010687, 
        0.010709, 
        0.019156, 
        0.010239, 
        0.010475, 
        0.010892, 
        0.015139, 
        0.014973, 
        0.011227, 
        0.012615, 
        0.028813, 
        0.045293, 
        0.015431, 
        0.014984, 
        0.017266, 
        0.025906, 
        0.02725, 
        0.014811, 
        0.010563, 
        0.010444, 
        0.017108, 
        0.011928, 
        0.026044, 
        0.035968, 
        0.01101, 
        0.010741, 
        0.017392, 
        0.040071, 
        0.030345, 
        0.014925, 
        0.015186, 
        0.01489, 
        0.014688, 
        0.015029, 
        0.029, 
        0.026919, 
        0.010568, 
        0.010203, 
        0.01538, 
        0.014482, 
        0.010735, 
        0.010762, 
        0.014526, 
        0.016775, 
        0.014822, 
        0.072094, 
        0.017158, 
        0.011169, 
        0.01083, 
        0.020101, 
        0.014902, 
        0.014704, 
        0.015027, 
        0.010187, 
        0.008966, 
        0.010156, 
        0.025182, 
        0.010541, 
        0.010678, 
        0.014586, 
        0.010262, 
        0.014288, 
        0.01084, 
        0.030885, 
        0.010404, 
        0.010338, 
        0.014704, 
        0.010495, 
        0.01116, 
        0.016569, 
        0.011099, 
        0.031393, 
        0.025357, 
        0.016855, 
        0.010624, 
        0.010801, 
        0.019569, 
        0.012272, 
        0.015043, 
        0.014535, 
        0.033984, 
        0.010674, 
        0.014975, 
        0.010297, 
        0.019943, 
        0.012325, 
        0.014935, 
        0.010604, 
        0.01099, 
        0.011459, 
        0.01047, 
        0.014953, 
        0.010383, 
        0.014579, 
        0.01078, 
        0.014233, 
        0.025072, 
        0.031538, 
        0.014902, 
        0.01027, 
        0.01448, 
        0.019783, 
        0.015059, 
        0.024902, 
        0.025809, 
        0.058542, 
        0.010828, 
        0.011001, 
        0.010336, 
        0.043465, 
        0.010706, 
        0.014763, 
        0.029431, 
        0.014423, 
        0.056081, 
        0.027464, 
        0.028433, 
        0.02657, 
        0.016265, 
        0.026619, 
        0.014532, 
        0.010899, 
        0.014828, 
        0.024543, 
        0.01459, 
        0.010718, 
        0.016513, 
        0.009689, 
        0.010476, 
        0.010713, 
        0.01064, 
        0.029108, 
        0.026533, 
        0.014899, 
        0.025251, 
        0.016551, 
        0.014639, 
        0.014722, 
        0.010177, 
        0.010454, 
        0.010081, 
        0.012453, 
        0.014643, 
        0.024309, 
        0.01089, 
        0.010595, 
        0.010124, 
        0.014143, 
        0.048087, 
        0.039582, 
        0.018551, 
        0.024955, 
        0.014848, 
        0.01936, 
        0.016089, 
        0.015792, 
        0.016078, 
        0.010729, 
        0.019259, 
        0.014068, 
        0.015857, 
        0.010183, 
        0.012078, 
        0.015571, 
        0.046779, 
        0.010856, 
        0.01018, 
        0.014186, 
        0.010654, 
        0.018987, 
        0.010099, 
        0.073816, 
        0.014743, 
        0.014108, 
        0.028328, 
        0.02877, 
        0.014808, 
        0.055114, 
        0.029223, 
        0.009829, 
        0.018882, 
        0.010159, 
        0.010153, 
        0.014182, 
        0.013874, 
        0.013824, 
        0.014485, 
        0.024518, 
        0.03709, 
        0.015802, 
        0.048765, 
        0.010397, 
        0.012188, 
        0.024509, 
        0.052523, 
        0.010083, 
        0.014639, 
        0.018939, 
        0.014079, 
        0.010213, 
        0.014154, 
        0.00996, 
        0.01402, 
        0.009644, 
        0.024688, 
        0.010892, 
        0.016172, 
        0.023941, 
        0.009917, 
        0.014121, 
        0.010418, 
        0.051338, 
        0.01081, 
        0.015333, 
        0.010271, 
        0.032436, 
        0.024827, 
        0.010805, 
        0.027572, 
        0.010057, 
        0.009835, 
        0.08975, 
        0.011998, 
        0.026878, 
        0.019309, 
        0.034224, 
        0.026956, 
        0.011974, 
        0.026937, 
        0.014507, 
        0.010022, 
        0.014151, 
        0.01033, 
        0.014233, 
        0.03652, 
        0.024236, 
        0.023808, 
        0.01405, 
        0.01396, 
        0.018502, 
        0.060457, 
        0.010466, 
        0.010194, 
        0.022241, 
        0.009922, 
        0.010546, 
        0.027429, 
        0.010368, 
        0.010456, 
        0.015321, 
        0.027323, 
        0.023344, 
        0.014284, 
        0.0095, 
        0.024387, 
        0.014251, 
        0.01412, 
        0.03242, 
        0.026542, 
        0.011586, 
        0.014639, 
        0.026748, 
        0.015143, 
        0.009417, 
        0.009563, 
        0.027748, 
        0.023493, 
        0.066452, 
        0.010018, 
        0.010389, 
        0.010298, 
        0.013859, 
        0.031787, 
        0.033508, 
        0.015142, 
        0.01355, 
        0.012096, 
        0.012088, 
        0.009794, 
        0.010052, 
        0.014409, 
        0.014694, 
        0.023915, 
        0.022197, 
        0.010276, 
        0.013833, 
        0.009838, 
        0.033208, 
        0.031562, 
        0.009641, 
        0.010296, 
        0.051402, 
        0.010048, 
        0.010139, 
        0.067152, 
        0.026939, 
        0.011494, 
        0.014708, 
        0.014321, 
        0.011185, 
        0.058645, 
        0.014098, 
        0.031537, 
        0.009524, 
        0.013913, 
        0.036611, 
        0.011726, 
        0.01793, 
        0.010262, 
        0.032913, 
        0.014305, 
        0.014025, 
        0.010052, 
        0.014075, 
        0.009534, 
        0.033055, 
        0.013963, 
        0.014502, 
        0.0166, 
        0.014222, 
        0.031403, 
        0.014038, 
        0.017928, 
        0.009733, 
        0.010142, 
        0.009206, 
        0.009226, 
        0.030066, 
        0.009534, 
        0.032931, 
        0.009752, 
        0.026062, 
        0.009795, 
        0.039261, 
        0.010089, 
        0.015996, 
        0.023224, 
        0.026087, 
        0.011785, 
        0.010396, 
        0.009973, 
        0.009981, 
        0.01382, 
        0.013614, 
        0.030328, 
        0.017398, 
        0.010229, 
        0.009063, 
        0.080742, 
        0.014118, 
        0.013965, 
        0.013517, 
        0.023234, 
        0.032594, 
        0.014194, 
        0.023154, 
        0.03284, 
        0.014099, 
        0.01153, 
        0.013559, 
        0.025938, 
        0.039122, 
        0.010107, 
        0.011239, 
        0.009486, 
        0.029972, 
        0.026488, 
        0.010102, 
        0.013587, 
        0.009436, 
        0.01399, 
        0.088863, 
        0.0258, 
        0.022421, 
        0.01185, 
        0.024251, 
        0.027582, 
        0.01068, 
        0.028625, 
        0.013766, 
        0.009455, 
        0.009649, 
        0.039133, 
        0.01112, 
        0.013293, 
        0.022225, 
        0.039001, 
        0.00965, 
        0.025537, 
        0.038816, 
        0.022949, 
        0.009724, 
        0.023177, 
        0.009998, 
        0.022725, 
        0.010043, 
        0.081051, 
        0.009163, 
        0.013807, 
        0.022571, 
        0.025921, 
        0.073164, 
        0.073565, 
        0.011541, 
        0.013908, 
        0.013543, 
        0.009635, 
        0.01706, 
        0.022583, 
        0.018317, 
        0.011559, 
        0.032053, 
        0.016034, 
        0.015534, 
        0.014247, 
        0.022159, 
        0.028929, 
        0.015748, 
        0.025641, 
        0.013627, 
        0.030826, 
        0.011157, 
        0.037122, 
        0.030598, 
        0.009958, 
        0.022021, 
        0.027228, 
        0.009544, 
        0.009508, 
        0.022344, 
        0.012454, 
        0.013481, 
        0.012204, 
        0.030395, 
        0.01153, 
        0.009859, 
        0.011693, 
        0.009594, 
        0.011864, 
        0.011303, 
        0.015552, 
        0.008672, 
        0.013573, 
        0.011803, 
        0.009275, 
        0.024982, 
        0.022539, 
        0.009909, 
        0.010154, 
        0.009594, 
        0.084686, 
        0.01368, 
        0.043074, 
        0.02244, 
        0.022241, 
        0.038726, 
        0.043614, 
        0.013113, 
        0.013904, 
        0.013662, 
        0.025072, 
        0.038208, 
        0.013556, 
        0.013262, 
        0.015564, 
        0.013473, 
        0.025244, 
        0.008296, 
        0.009399, 
        0.011518, 
        0.013345, 
        0.030712, 
        0.040243, 
        0.028752, 
        0.015133, 
        0.011936, 
        0.01494, 
        0.01379, 
        0.022481, 
        0.010929, 
        0.011629, 
        0.013483, 
        0.010032, 
        0.017774, 
        0.011337, 
        0.01321, 
        0.027259, 
        0.038349, 
        0.013425, 
        0.026356, 
        0.059712, 
        0.009087, 
        0.038174, 
        0.014954, 
        0.013934, 
        0.013607, 
        0.008394, 
        0.013392, 
        0.029767, 
        0.013106, 
        0.013808, 
        0.03849, 
        0.009952, 
        0.011269, 
        0.017378, 
        0.011991, 
        0.029901, 
        0.058989, 
        0.024924, 
        0.038449, 
        0.052827, 
        0.009819, 
        0.014078, 
        0.038471, 
        0.012261, 
        0.011889, 
        0.024763, 
        0.011015, 
        0.0102, 
        0.016026, 
        0.018178, 
        0.013722, 
        0.011079, 
        0.013129, 
        0.009459, 
        0.044273, 
        0.011341, 
        0.012607, 
        0.016142, 
        0.010833, 
        0.039596, 
        0.00928, 
        0.021944, 
        0.030155, 
        0.013638, 
        0.03032, 
        0.038315, 
        0.009524, 
        0.013246, 
        0.05965, 
        0.013704, 
        0.021505, 
        0.026302, 
        0.012711, 
        0.037861, 
        0.010763, 
        0.013454, 
        0.026818, 
        0.030437, 
        0.012547, 
        0.009433, 
        0.00922, 
        0.061987, 
        0.024278, 
        0.015841, 
        0.011728, 
        0.037881, 
        0.017158, 
        0.013504, 
        0.045643, 
        0.021915, 
        0.027811, 
        0.028047, 
        0.011232, 
        0.013105, 
        0.010523, 
        0.03771, 
        0.011086, 
        0.010853, 
        0.020947, 
        0.011049, 
        0.012524, 
        0.021403, 
        0.037321, 
        0.011497, 
        0.019116, 
        0.011761, 
        0.039281, 
        0.023719, 
        0.012816, 
        0.038012, 
        0.013719, 
        0.012956, 
        0.012212, 
        0.021416, 
        0.020657, 
        0.028991, 
        0.011484, 
        0.012488, 
        0.010662, 
        0.011079, 
        0.075474, 
        0.011586, 
        0.012472, 
        0.061558, 
        0.012653, 
        0.012996, 
        0.011301, 
        0.028908, 
        0.013288, 
        0.012206, 
        0.011151, 
        0.012656, 
        0.010758, 
        0.009662, 
        0.036995, 
        0.012145, 
        0.009248, 
        0.012811, 
        0.013976, 
        0.010675, 
        0.023725, 
        0.037442, 
        0.011801, 
        0.012026, 
        0.012395, 
        0.013015, 
        0.028262, 
        0.037433, 
        0.009481, 
        0.013644, 
        0.012602, 
        0.011098, 
        0.010928, 
        0.011867, 
        0.012069, 
        0.037497, 
        0.029658, 
        0.062262, 
        0.0118, 
        0.013619, 
        0.05833, 
        0.037347, 
        0.011523, 
        0.02082, 
        0.018989, 
        0.010681, 
        0.011634, 
        0.010964, 
        0.044087, 
        0.013052, 
        0.011057, 
        0.011516, 
        0.01845, 
        0.011567, 
        0.013155, 
        0.012521, 
        0.016474, 
        0.012409, 
        0.012517, 
        0.028744, 
        0.009186, 
        0.011076, 
        0.011016, 
        0.011378, 
        0.033662, 
        0.03402, 
        0.037511, 
        0.029076, 
        0.037337, 
        0.01902, 
        0.011455, 
        0.031727, 
        0.03676, 
        0.058888, 
        0.011248, 
        0.010831, 
        0.01122, 
        0.019022, 
        0.057737, 
        0.028458, 
        0.011455, 
        0.03673, 
        0.010845, 
        0.011854, 
        0.01252, 
        0.011996, 
        0.012745, 
        0.012839, 
        0.011695, 
        0.010383, 
        0.025425, 
        0.013318, 
        0.011183, 
        0.036744, 
        0.011635, 
        0.012871, 
        0.01178, 
        0.012041, 
        0.011795, 
        0.013426, 
        0.011607, 
        0.011676, 
        0.010924, 
        0.010447, 
        0.037953, 
        0.013156, 
        0.013023, 
        0.045721, 
        0.028118, 
        0.012304, 
        0.012771, 
        0.029072, 
        0.016679, 
        0.017421, 
        0.028279, 
        0.028699, 
        0.037043, 
        0.027626, 
        0.012752, 
        0.016745, 
        0.016448, 
        0.028204, 
        0.019726, 
        0.012987, 
        0.033663, 
        0.016944, 
        0.037009, 
        0.017142, 
        0.016897, 
        0.028285, 
        0.028035, 
        0.01678, 
        0.027869, 
        0.011621, 
        0.022757, 
        0.037069, 
        0.012833, 
        0.012481, 
        0.011357, 
        0.01305, 
        0.012705, 
        0.034124, 
        0.011247, 
        0.026459, 
        0.027761, 
        0.027565, 
        0.016715, 
        0.022819, 
        0.037751, 
        0.011299, 
        0.008004, 
        0.02801, 
        0.010187, 
        0.019502, 
        0.012963, 
        0.01149, 
        0.016763, 
        0.012678, 
        0.034222, 
        0.036352, 
        0.030447, 
        0.019839, 
        0.036116, 
        0.011312, 
        0.009962, 
        0.012549, 
        0.019572, 
        0.016745, 
        0.009242, 
        0.0172, 
        0.016405, 
        0.011191, 
        0.011594, 
        0.010914, 
        0.012333, 
        0.011101, 
        0.010792, 
        0.016603, 
        0.010896, 
        0.011597, 
        0.030606, 
        0.054383, 
        0.029225, 
        0.022576, 
        0.019178, 
        0.036427, 
        0.011091, 
        0.016912, 
        0.019379, 
        0.012624, 
        0.018947, 
        0.036067, 
        0.027152, 
        0.027256, 
        0.010711, 
        0.01076, 
        0.010327, 
        0.012529, 
        0.046987, 
        0.029012, 
        0.010927, 
        0.010983, 
        0.019443, 
        0.030725, 
        0.035721, 
        0.012814, 
        0.016957, 
        0.037455, 
        0.016616, 
        0.013113, 
        0.036416, 
        0.011898, 
        0.010656, 
        0.027163, 
        0.018256, 
        0.035394, 
        0.010593, 
        0.012676, 
        0.016353, 
        0.012785, 
        0.011022, 
        0.012747, 
        0.010113, 
        0.052235, 
        0.012063, 
        0.019194, 
        0.016223, 
        0.016679, 
        0.016399, 
        0.027153, 
        0.010661, 
        0.01633, 
        0.03002, 
        0.01085, 
        0.035943, 
        0.033988, 
        0.010882, 
        0.010735, 
        0.011127, 
        0.01701, 
        0.035276, 
        0.019034, 
        0.035173, 
        0.010909, 
        0.01263, 
        0.011207, 
        0.010913, 
        0.011486, 
        0.016037, 
        0.010529, 
        0.026865, 
        0.017179, 
        0.035379, 
        0.027013, 
        0.021707, 
        0.035425, 
        0.010584, 
        0.046772, 
        0.016533, 
        0.035297, 
        0.012238, 
        0.016781, 
        0.030216, 
        0.028719, 
        0.010675, 
        0.028339, 
        0.036789, 
        0.01869, 
        0.026331, 
        0.027109, 
        0.036753, 
        0.010372, 
        0.016372, 
        0.016275, 
        0.030036, 
        0.009817, 
        0.028749, 
        0.010523, 
        0.012079, 
        0.010281, 
        0.01692, 
        0.01012, 
        0.010757, 
        0.016754, 
        0.010481, 
        0.012316, 
        0.016025, 
        0.009819, 
        0.009805, 
        0.011064, 
        0.010455, 
        0.052083, 
        0.009459, 
        0.012226, 
        0.026814, 
        0.009786, 
        0.012289, 
        0.011834, 
        0.018101, 
        0.035137, 
        0.009356, 
        0.033749, 
        0.026103, 
        0.024849, 
        0.010338, 
        0.010739, 
        0.016564, 
        0.016803, 
        0.050145, 
        0.016282, 
        0.009767, 
        0.00989, 
        0.026008, 
        0.02472, 
        0.026979, 
        0.029686, 
        0.01827, 
        0.029435, 
        0.017696, 
        0.016392, 
        0.016103, 
        0.012061, 
        0.035438, 
        0.010079, 
        0.010162, 
        0.029929, 
        0.029471, 
        0.027192, 
        0.034555, 
        0.01254, 
        0.009909, 
        0.026634, 
        0.01623, 
        0.010446, 
        0.010577, 
        0.009972, 
        0.012058, 
        0.016242, 
        0.016237, 
        0.016486, 
        0.009389, 
        0.012244, 
        0.030576, 
        0.026578, 
        0.020746, 
        0.017901, 
        0.036193, 
        0.009595, 
        0.0099, 
        0.00942, 
        0.016458, 
        0.012652, 
        0.036076, 
        0.029597, 
        0.016933, 
        0.036596, 
        0.009766, 
        0.009363, 
        0.010397, 
        0.034349, 
        0.028604, 
        0.016183, 
        0.015958, 
        0.025579, 
        0.054587, 
        0.016567, 
        0.009192, 
        0.015826, 
        0.009144, 
        0.028954, 
        0.016526, 
        0.034564, 
        0.01581, 
        0.018332, 
        0.01065, 
        0.025935, 
        0.04947, 
        0.016398, 
        0.008972, 
        0.016438, 
        0.010162, 
        0.015971, 
        0.011905, 
        0.016413, 
        0.016524, 
        0.015963, 
        0.009681, 
        0.012267, 
        0.015979, 
        0.029077, 
        0.015866, 
        0.028937, 
        0.012111, 
        0.061974, 
        0.017473, 
        0.02596, 
        0.016608, 
        0.016535, 
        0.016029, 
        0.011555, 
        0.016383, 
        0.02611, 
        0.011628, 
        0.015865, 
        0.026124, 
        0.016901, 
        0.035984, 
        0.011964, 
        0.009032, 
        0.015941, 
        0.059683, 
        0.01701, 
        0.011513, 
        0.025647, 
        0.015597, 
        0.009414, 
        0.017404, 
        0.034573, 
        0.015192, 
        0.009613, 
        0.015705, 
        0.016617, 
        0.016358, 
        0.017346, 
        0.025671, 
        0.028896, 
        0.032744, 
        0.049544, 
        0.027184, 
        0.016039, 
        0.012258, 
        0.015614, 
        0.008602, 
        0.015835, 
        0.015753, 
        0.03315, 
        0.016239, 
        0.025094, 
        0.025223, 
        0.011807, 
        0.011578, 
        0.009276, 
        0.011846, 
        0.009559, 
        0.031674, 
        0.027018, 
        0.008637, 
        0.018105, 
        0.015487, 
        0.008567, 
        0.008986, 
        0.011964, 
        0.008513, 
        0.025322, 
        0.016384, 
        0.016537, 
        0.024293, 
        0.008498, 
        0.015426, 
        0.025437, 
        0.015427, 
        0.031664, 
        0.027085, 
        0.012068, 
        0.011748, 
        0.009052, 
        0.015716, 
        0.015621, 
        0.008212, 
        0.011767, 
        0.011921, 
        0.025595, 
        0.025902, 
        0.01659, 
        0.019819, 
        0.016404, 
        0.016051, 
        0.016161, 
        0.033369, 
        0.009162, 
        0.008469, 
        0.027868, 
        0.046085, 
        0.025966, 
        0.018677, 
        0.012121, 
        0.008633, 
        0.008905, 
        0.011573, 
        0.016708, 
        0.024742, 
        0.025728, 
        0.026409, 
        0.025119, 
        0.01605, 
        0.033511, 
        0.008796, 
        0.025919, 
        0.011415, 
        0.016137, 
        0.011575, 
        0.009154, 
        0.019513, 
        0.035255, 
        0.016372, 
        0.016296, 
        0.025377, 
        0.035005, 
        0.016302, 
        0.015662, 
        0.016753, 
        0.015354, 
        0.056922, 
        0.015642, 
        0.00843, 
        0.028365, 
        0.033241, 
        0.028038, 
        0.011745, 
        0.025716, 
        0.026083, 
        0.017289, 
        0.011715, 
        0.01676, 
        0.015665, 
        0.016386, 
        0.016497, 
        0.015693, 
        0.008356, 
        0.03312, 
        0.024593, 
        0.02698, 
        0.015812, 
        0.024884, 
        0.034752, 
        0.016014, 
        0.016589, 
        0.02562, 
        0.024915, 
        0.037032, 
        0.033579, 
        0.028144, 
        0.016549, 
        0.033238, 
        0.008022, 
        0.016666, 
        0.050513, 
        0.008522, 
        0.0334, 
        0.00851, 
        0.025906, 
        0.015018, 
        0.016159, 
        0.016144, 
        0.015753, 
        0.016361, 
        0.007959, 
        0.027436, 
        0.018238, 
        0.015452, 
        0.016106, 
        0.015981, 
        0.024703, 
        0.045062, 
        0.016506, 
        0.011596, 
        0.015254, 
        0.016344, 
        0.024123, 
        0.01104, 
        0.015662, 
        0.033437, 
        0.014973, 
        0.015379, 
        0.027257, 
        0.01116, 
        0.015188, 
        0.011467, 
        0.015425, 
        0.016087, 
        0.057673, 
        0.02756, 
        0.015556, 
        0.015977, 
        0.024465, 
        0.015791, 
        0.015213, 
        0.015584, 
        0.016006, 
        0.015854, 
        0.0152, 
        0.011253, 
        0.015037, 
        0.016266, 
        0.023497, 
        0.01768, 
        0.015693, 
        0.056394, 
        0.015679, 
        0.025591, 
        0.026333, 
        0.02483, 
        0.02395, 
        0.032594, 
        0.032208, 
        0.015635, 
        0.01142, 
        0.015426, 
        0.015563, 
        0.015745, 
        0.027095, 
        0.016034, 
        0.01573
    ], 
    "epoll_tmpfs": [
        0.01344, 
        0.009314, 
        0.006251, 
        0.006041, 
        0.006571, 
        0.006302, 
        0.006434, 
        0.006387, 
        0.006745, 
        0.006537, 
        0.006561, 
        0.006376, 
        0.006207, 
        0.005986, 
        0.005979, 
        0.006006, 
        0.006155, 
        0.005872, 
        0.006049, 
        0.006245, 
        0.006249, 
        0.00618, 
        0.006058, 
        0.006136, 
        0.006014, 
        0.005796, 
        0.005864, 
        0.005744, 
        0.006024, 
        0.00633, 
        0.006046, 
        0.006089, 
        0.006221, 
        0.006457, 
        0.006113, 
        0.006127, 
        0.00608, 
        0.00574, 
        0.008632, 
        0.006053, 
        0.006235, 
        0.006246, 
        0.006287, 
        0.006391, 
        0.006482, 
        0.006252, 
        0.006337, 
        0.005852, 
        0.006324, 
        0.006401, 
        0.008989, 
        0.005952, 
        0.006411, 
        0.006257, 
        0.006442, 
        0.006399, 
        0.006451, 
        0.006411, 
        0.00661, 
        0.006075, 
        0.006458, 
        0.006563, 
        0.006479, 
        0.00636, 
        0.006467, 
        0.006134, 
        0.006728, 
        0.006249, 
        0.006046, 
        0.006259, 
        0.006358, 
        0.005986, 
        0.006025, 
        0.006345, 
        0.006168, 
        0.007212, 
        0.006698, 
        0.006546, 
        0.005843, 
        0.006258, 
        0.005926, 
        0.005955, 
        0.005731, 
        0.00598, 
        0.005958, 
        0.005796, 
        0.006214, 
        0.006018, 
        0.005983, 
        0.005735, 
        0.006032, 
        0.006004, 
        0.00627, 
        0.005779, 
        0.006059, 
        0.005941, 
        0.006459, 
        0.005737, 
        0.005956, 
        0.006267, 
        0.006388, 
        0.005863, 
        0.006138, 
        0.006192, 
        0.006073, 
        0.006074, 
        0.006189, 
        0.005996, 
        0.006097, 
        0.006431, 
        0.006312, 
        0.006319, 
        0.006207, 
        0.006329, 
        0.006339, 
        0.006188, 
        0.006313, 
        0.005885, 
        0.006193, 
        0.005882, 
        0.006903, 
        0.005942, 
        0.006213, 
        0.006135, 
        0.006217, 
        0.00661, 
        0.006791, 
        0.006149, 
        0.006098, 
        0.006219, 
        0.006029, 
        0.005764, 
        0.006177, 
        0.006193, 
        0.00627, 
        0.006673, 
        0.006003, 
        0.005939, 
        0.006306, 
        0.005928, 
        0.006323, 
        0.005924, 
        0.006341, 
        0.005903, 
        0.00613, 
        0.005672, 
        0.006218, 
        0.00631, 
        0.006245, 
        0.005983, 
        0.006368, 
        0.005839, 
        0.00598, 
        0.005853, 
        0.006251, 
        0.006032, 
        0.006015, 
        0.005662, 
        0.006108, 
        0.005891, 
        0.006261, 
        0.006248, 
        0.006307, 
        0.005916, 
        0.006274, 
        0.006183, 
        0.006107, 
        0.006112, 
        0.006013, 
        0.005917, 
        0.006232, 
        0.005828, 
        0.005989, 
        0.005989, 
        0.005932, 
        0.005928, 
        0.006193, 
        0.006199, 
        0.006545, 
        0.00641, 
        0.006476, 
        0.006296, 
        0.006414, 
        0.006426, 
        0.006604, 
        0.006435, 
        0.00601, 
        0.006496, 
        0.006639, 
        0.006371, 
        0.006616, 
        0.00587, 
        0.006135, 
        0.005892, 
        0.006167, 
        0.00616, 
        0.006048, 
        0.005756, 
        0.006025, 
        0.007219, 
        0.006225, 
        0.00594, 
        0.006267, 
        0.00622, 
        0.006044, 
        0.005784, 
        0.006076, 
        0.005721, 
        0.006043, 
        0.005999, 
        0.006512, 
        0.006465, 
        0.006379, 
        0.006437, 
        0.006377, 
        0.006464, 
        0.006557, 
        0.006518, 
        0.006578, 
        0.006339, 
        0.006579, 
        0.006344, 
        0.006474, 
        0.005895, 
        0.006378, 
        0.006107, 
        0.006229, 
        0.006133, 
        0.006142, 
        0.006031, 
        0.006405, 
        0.006403, 
        0.006222, 
        0.005832, 
        0.006063, 
        0.006002, 
        0.006011, 
        0.006082, 
        0.006016, 
        0.006218, 
        0.006759, 
        0.006514, 
        0.006455, 
        0.006669, 
        0.006481, 
        0.007189, 
        0.006241, 
        0.006053, 
        0.006057, 
        0.006299, 
        0.006746, 
        0.00651, 
        0.006182, 
        0.006125, 
        0.00604, 
        0.005644, 
        0.006052, 
        0.006029, 
        0.00628, 
        0.005869, 
        0.00654, 
        0.006108, 
        0.006258, 
        0.00599, 
        0.006197, 
        0.00607, 
        0.006165, 
        0.006146, 
        0.006354, 
        0.006565, 
        0.006152, 
        0.006491, 
        0.00419, 
        0.006774, 
        0.006111, 
        0.006471, 
        0.006223, 
        0.006464, 
        0.006778, 
        0.00612, 
        0.006223, 
        0.006233, 
        0.005993, 
        0.006413, 
        0.006227, 
        0.006569, 
        0.006239, 
        0.006441, 
        0.006155, 
        0.006268, 
        0.006415, 
        0.006221, 
        0.006026, 
        0.006195, 
        0.006236, 
        0.00625, 
        0.006266, 
        0.006819, 
        0.006109, 
        0.006232, 
        0.00653, 
        0.006329, 
        0.006492, 
        0.00636, 
        0.006236, 
        0.006357, 
        0.006349, 
        0.006611, 
        0.006519, 
        0.006602, 
        0.006066, 
        0.006189, 
        0.005881, 
        0.006605, 
        0.006844, 
        0.006703, 
        0.006775, 
        0.006758, 
        0.006377, 
        0.006178, 
        0.006191, 
        0.006204, 
        0.006231, 
        0.006691, 
        0.006483, 
        0.005935, 
        0.006344, 
        0.006147, 
        0.006246, 
        0.006213, 
        0.006262, 
        0.006158, 
        0.006344, 
        0.00624, 
        0.006346, 
        0.0064, 
        0.006244, 
        0.006054, 
        0.006146, 
        0.006454, 
        0.005938, 
        0.006104, 
        0.005806, 
        0.006066, 
        0.006298, 
        0.006697, 
        0.006295, 
        0.006007, 
        0.006384, 
        0.006388, 
        0.00664, 
        0.006767, 
        0.006352, 
        0.006704, 
        0.006869, 
        0.006926, 
        0.0065, 
        0.006353, 
        0.006082, 
        0.006126, 
        0.005992, 
        0.006393, 
        0.006249, 
        0.006352, 
        0.006258, 
        0.006381, 
        0.005988, 
        0.006174, 
        0.006416, 
        0.006727, 
        0.006759, 
        0.006504, 
        0.006492, 
        0.006968, 
        0.006347, 
        0.006014, 
        0.006215, 
        0.006238, 
        0.006131, 
        0.006163, 
        0.006208, 
        0.006114, 
        0.005948, 
        0.006833, 
        0.006592, 
        0.006677, 
        0.006605, 
        0.006445, 
        0.006212, 
        0.00619, 
        0.006575, 
        0.005982, 
        0.006089, 
        0.005955, 
        0.005886, 
        0.00623, 
        0.006007, 
        0.006269, 
        0.005983, 
        0.006216, 
        0.00629, 
        0.006114, 
        0.006605, 
        0.006485, 
        0.006298, 
        0.006625, 
        0.006542, 
        0.006759, 
        0.006282, 
        0.006621, 
        0.006736, 
        0.006599, 
        0.006453, 
        0.006876, 
        0.00662, 
        0.006482, 
        0.006221, 
        0.006293, 
        0.006007, 
        0.006104, 
        0.005975, 
        0.006133, 
        0.006111, 
        0.005847, 
        0.006292, 
        0.006546, 
        0.006532, 
        0.006666, 
        0.006593, 
        0.00634, 
        0.006814, 
        0.006614, 
        0.007103, 
        0.006847, 
        0.006559, 
        0.006828, 
        0.006534, 
        0.006285, 
        0.00634, 
        0.006113, 
        0.006455, 
        0.006151, 
        0.004852, 
        0.006392, 
        0.006491, 
        0.006662, 
        0.006615, 
        0.006613, 
        0.006342, 
        0.006491, 
        0.006455, 
        0.006001, 
        0.006186, 
        0.006274, 
        0.006146, 
        0.006477, 
        0.006265, 
        0.006809, 
        0.006069, 
        0.006203, 
        0.006154, 
        0.007025, 
        0.005934, 
        0.006423, 
        0.00644, 
        0.006782, 
        0.00655, 
        0.007031, 
        0.006443, 
        0.00701, 
        0.006441, 
        0.006622, 
        0.006586, 
        0.006938, 
        0.006728, 
        0.00666, 
        0.00657, 
        0.006831, 
        0.006697, 
        0.006421, 
        0.0066, 
        0.006487, 
        0.006304, 
        0.007096, 
        0.006634, 
        0.00704, 
        0.006529, 
        0.006852, 
        0.00645, 
        0.006312, 
        0.006013, 
        0.006506, 
        0.00638, 
        0.006271, 
        0.006059, 
        0.006068, 
        0.006253, 
        0.006232, 
        0.006048, 
        0.00613, 
        0.006227, 
        0.006524, 
        0.006226, 
        0.006539, 
        0.005924, 
        0.006465, 
        0.006478, 
        0.006729, 
        0.007363, 
        0.006667, 
        0.006417, 
        0.006476, 
        0.006556, 
        0.00668, 
        0.006798, 
        0.006898, 
        0.006999, 
        0.006547, 
        0.006568, 
        0.006232, 
        0.006609, 
        0.006032, 
        0.006299, 
        0.006264, 
        0.006326, 
        0.006603, 
        0.006532, 
        0.006563, 
        0.006662, 
        0.006458, 
        0.006786, 
        0.00655, 
        0.006412, 
        0.006801, 
        0.006709, 
        0.006134, 
        0.006248, 
        0.006392, 
        0.00608, 
        0.006255, 
        0.006397, 
        0.006454, 
        0.006047, 
        0.006617, 
        0.0059, 
        0.006168, 
        0.006014, 
        0.006105, 
        0.006131, 
        0.006373, 
        0.006501, 
        0.00658, 
        0.00626, 
        0.006359, 
        0.006106, 
        0.006101, 
        0.00636, 
        0.00634, 
        0.006276, 
        0.006725, 
        0.006055, 
        0.005998, 
        0.006445, 
        0.006629, 
        0.006579, 
        0.006143, 
        0.006028, 
        0.006232, 
        0.006443, 
        0.006167, 
        0.006259, 
        0.006263, 
        0.006272, 
        0.006303, 
        0.006153, 
        0.006337, 
        0.00615, 
        0.006499, 
        0.006221, 
        0.006449, 
        0.006298, 
        0.006318, 
        0.00638, 
        0.006403, 
        0.007113, 
        0.006515, 
        0.006265, 
        0.006356, 
        0.006302, 
        0.006512, 
        0.006134, 
        0.006239, 
        0.005988, 
        0.006311, 
        0.006417, 
        0.006269, 
        0.005965, 
        0.006181, 
        0.006185, 
        0.006379, 
        0.006524, 
        0.006548, 
        0.006323, 
        0.006202, 
        0.006402, 
        0.006095, 
        0.006147, 
        0.006252, 
        0.006191, 
        0.006332, 
        0.006271, 
        0.006402, 
        0.006356, 
        0.006995, 
        0.006645, 
        0.006296, 
        0.006256, 
        0.00625, 
        0.0061, 
        0.006098, 
        0.006236, 
        0.006362, 
        0.006052, 
        0.006339, 
        0.006138, 
        0.006566, 
        0.0062, 
        0.006119, 
        0.006112, 
        0.006197, 
        0.00621, 
        0.006191, 
        0.006533, 
        0.006433, 
        0.006152, 
        0.006104, 
        0.006262, 
        0.006052, 
        0.006212, 
        0.005969, 
        0.006059, 
        0.006157, 
        0.006195, 
        0.00603, 
        0.006243, 
        0.006202, 
        0.006257, 
        0.00599, 
        0.006228, 
        0.006175, 
        0.006502, 
        0.005852, 
        0.006378, 
        0.006082, 
        0.006273, 
        0.006195, 
        0.006189, 
        0.006259, 
        0.005866, 
        0.006129, 
        0.005973, 
        0.007515, 
        0.005989, 
        0.006261, 
        0.006169, 
        0.006222, 
        0.006307, 
        0.007143, 
        0.006293, 
        0.00665, 
        0.006071, 
        0.006152, 
        0.006276, 
        0.006707, 
        0.006446, 
        0.006378, 
        0.006117, 
        0.006305, 
        0.00638, 
        0.00624, 
        0.006117, 
        0.005916, 
        0.005975, 
        0.006513, 
        0.005983, 
        0.006093, 
        0.006267, 
        0.006139, 
        0.006025, 
        0.006104, 
        0.00614, 
        0.005888, 
        0.005916, 
        0.006348, 
        0.006444, 
        0.006718, 
        0.006457, 
        0.00651, 
        0.006807, 
        0.00669, 
        0.006916, 
        0.006553, 
        0.006547, 
        0.007024, 
        0.006379, 
        0.006603, 
        0.006481, 
        0.006854, 
        0.006446, 
        0.006312, 
        0.006753, 
        0.006673, 
        0.006773, 
        0.006198, 
        0.006171, 
        0.005577, 
        0.006091, 
        0.006111, 
        0.00621, 
        0.006055, 
        0.006222, 
        0.006503, 
        0.006237, 
        0.00681, 
        0.00632, 
        0.006545, 
        0.006557, 
        0.006602, 
        0.006488, 
        0.006747, 
        0.005948, 
        0.005907, 
        0.005702, 
        0.006568, 
        0.006544, 
        0.006043, 
        0.006801, 
        0.006696, 
        0.007661, 
        0.00677, 
        0.006685, 
        0.006272, 
        0.006804, 
        0.006652, 
        0.006621, 
        0.006553, 
        0.006691, 
        0.006665, 
        0.006712, 
        0.006388, 
        0.006994, 
        0.006347, 
        0.006094, 
        0.006279, 
        0.006331, 
        0.006192, 
        0.006022, 
        0.006114, 
        0.00629, 
        0.006593, 
        0.006196, 
        0.006312, 
        0.006199, 
        0.006868, 
        0.006179, 
        0.006673, 
        0.006406, 
        0.006337, 
        0.006224, 
        0.006745, 
        0.006859, 
        0.006592, 
        0.006239, 
        0.006736, 
        0.006772, 
        0.006899, 
        0.006272, 
        0.006514, 
        0.006491, 
        0.006588, 
        0.006556, 
        0.006544, 
        0.004925, 
        0.006699, 
        0.006595, 
        0.006291, 
        0.006572, 
        0.006748, 
        0.006607, 
        0.006984, 
        0.006774, 
        0.006903, 
        0.006193, 
        0.006874, 
        0.006289, 
        0.005999, 
        0.006233, 
        0.006182, 
        0.005925, 
        0.006324, 
        0.00665, 
        0.006177, 
        0.005993, 
        0.006271, 
        0.006128, 
        0.005893, 
        0.006105, 
        0.006136, 
        0.006273, 
        0.006392, 
        0.006187, 
        0.005849, 
        0.006369, 
        0.006364, 
        0.007107, 
        0.006406, 
        0.006165, 
        0.005833, 
        0.006051, 
        0.006344, 
        0.006594, 
        0.006526, 
        0.006185, 
        0.006508, 
        0.006578, 
        0.006284, 
        0.00639, 
        0.006389, 
        0.006447, 
        0.00658, 
        0.006672, 
        0.00652, 
        0.006331, 
        0.0062, 
        0.006078, 
        0.005839, 
        0.006571, 
        0.006194, 
        0.005944, 
        0.006383, 
        0.006299, 
        0.006747, 
        0.006506, 
        0.006259, 
        0.006134, 
        0.006047, 
        0.006269, 
        0.006206, 
        0.006465, 
        0.006144, 
        0.006276, 
        0.006535, 
        0.006416, 
        0.006828, 
        0.006585, 
        0.006954, 
        0.006151, 
        0.006237, 
        0.006099, 
        0.006293, 
        0.00638, 
        0.00666, 
        0.006245, 
        0.006476, 
        0.006033, 
        0.006985, 
        0.006481, 
        0.006192, 
        0.006172, 
        0.006097, 
        0.006334, 
        0.006018, 
        0.00594, 
        0.006613, 
        0.005909, 
        0.006032, 
        0.00603, 
        0.006128, 
        0.006056, 
        0.006207, 
        0.005922, 
        0.006203, 
        0.005933, 
        0.006226, 
        0.006239, 
        0.006772, 
        0.006144, 
        0.006268, 
        0.006184, 
        0.00694, 
        0.006242, 
        0.006847, 
        0.005815, 
        0.006469, 
        0.006203, 
        0.006275, 
        0.006238, 
        0.006134, 
        0.006219, 
        0.006506, 
        0.006853, 
        0.00618, 
        0.005971, 
        0.006182, 
        0.005834, 
        0.00602, 
        0.005898, 
        0.006124, 
        0.006074, 
        0.006186, 
        0.006074, 
        0.006128, 
        0.005986, 
        0.006098, 
        0.00632, 
        0.006322, 
        0.006042, 
        0.006094, 
        0.005988, 
        0.005991, 
        0.00601, 
        0.006088, 
        0.006101, 
        0.006073, 
        0.005859, 
        0.006073, 
        0.00606, 
        0.006157, 
        0.006071, 
        0.00608, 
        0.006027, 
        0.006175, 
        0.006186, 
        0.006724, 
        0.006097, 
        0.006122, 
        0.005943, 
        0.006243, 
        0.006082, 
        0.006061, 
        0.005991, 
        0.005812, 
        0.005916, 
        0.006137, 
        0.005966, 
        0.005937, 
        0.006056, 
        0.006262, 
        0.006185, 
        0.006241, 
        0.006675, 
        0.006144, 
        0.006134, 
        0.006445, 
        0.006427, 
        0.005807, 
        0.006182, 
        0.006272, 
        0.006092, 
        0.006362, 
        0.005993, 
        0.006251, 
        0.00586, 
        0.006056, 
        0.006054, 
        0.006158, 
        0.006048, 
        0.008133, 
        0.006367, 
        0.006072, 
        0.006328, 
        0.00607, 
        0.006536, 
        0.006761, 
        0.006489, 
        0.006728, 
        0.006515, 
        0.006535, 
        0.006467, 
        0.006521, 
        0.006509, 
        0.00666, 
        0.006568, 
        0.006677, 
        0.006065, 
        0.005936, 
        0.006348, 
        0.006513, 
        0.006336, 
        0.006433, 
        0.006404, 
        0.006584, 
        0.006328, 
        0.006447, 
        0.005997, 
        0.006237, 
        0.006257, 
        0.006464, 
        0.006149, 
        0.006381, 
        0.007007, 
        0.006847, 
        0.006737, 
        0.007251, 
        0.006433, 
        0.006515, 
        0.006552, 
        0.006167, 
        0.006344, 
        0.006054, 
        0.006199, 
        0.006491, 
        0.006232, 
        0.00607, 
        0.006055, 
        0.00611, 
        0.006163, 
        0.005875, 
        0.006072, 
        0.006254, 
        0.006231, 
        0.006187, 
        0.006344, 
        0.006265, 
        0.006159, 
        0.006029, 
        0.006135, 
        0.006196, 
        0.00602, 
        0.006239, 
        0.006286, 
        0.006013, 
        0.005929, 
        0.005947, 
        0.005947, 
        0.006009, 
        0.006366, 
        0.006299, 
        0.006404, 
        0.006308, 
        0.006023, 
        0.005976, 
        0.006293, 
        0.007043, 
        0.005949, 
        0.006085, 
        0.006138, 
        0.006564, 
        0.005824, 
        0.006013, 
        0.006214, 
        0.006325, 
        0.005963, 
        0.006305, 
        0.005995, 
        0.006597, 
        0.006284, 
        0.006582, 
        0.006402, 
        0.006194, 
        0.00629, 
        0.006087, 
        0.006074, 
        0.006166, 
        0.005974, 
        0.006303, 
        0.00608, 
        0.006234, 
        0.00614, 
        0.006919, 
        0.006759, 
        0.006094, 
        0.006211, 
        0.006645, 
        0.006164, 
        0.006287, 
        0.006617, 
        0.00674, 
        0.006488, 
        0.006559, 
        0.006224, 
        0.006392, 
        0.006546, 
        0.006743, 
        0.00604, 
        0.006612, 
        0.006754, 
        0.006404, 
        0.00658, 
        0.006959, 
        0.006839, 
        0.006994, 
        0.006712, 
        0.006988, 
        0.006546, 
        0.006297, 
        0.006215, 
        0.006561, 
        0.00635, 
        0.006322, 
        0.006461, 
        0.006162, 
        0.006111, 
        0.006237, 
        0.006053, 
        0.00579, 
        0.00593, 
        0.005808, 
        0.0061, 
        0.006212, 
        0.006084, 
        0.007157, 
        0.006302, 
        0.005957, 
        0.006157, 
        0.005993, 
        0.006367, 
        0.006057, 
        0.006511, 
        0.006252, 
        0.007171, 
        0.006262, 
        0.006552, 
        0.00642, 
        0.006076, 
        0.006213, 
        0.006071, 
        0.006114, 
        0.006047, 
        0.006062, 
        0.006201, 
        0.006306, 
        0.00622, 
        0.006289, 
        0.006046, 
        0.006329, 
        0.006587, 
        0.006208, 
        0.006226, 
        0.006495, 
        0.006325, 
        0.005995, 
        0.006271, 
        0.006101, 
        0.00624, 
        0.006082, 
        0.006486, 
        0.006245, 
        0.006285, 
        0.006299, 
        0.006408, 
        0.00605, 
        0.006211, 
        0.006211, 
        0.005975, 
        0.005966, 
        0.006677, 
        0.006066, 
        0.006154, 
        0.006229, 
        0.006071, 
        0.006201, 
        0.006246, 
        0.006145, 
        0.006277, 
        0.006164, 
        0.006195, 
        0.0064, 
        0.006029, 
        0.006246, 
        0.00605, 
        0.006966, 
        0.006162, 
        0.006288, 
        0.006343, 
        0.006029, 
        0.006399, 
        0.006374, 
        0.006223, 
        0.006543, 
        0.006202, 
        0.006017, 
        0.006032, 
        0.006043, 
        0.006169, 
        0.006299, 
        0.006333, 
        0.00638, 
        0.006102, 
        0.006382, 
        0.006136, 
        0.006335, 
        0.006389, 
        0.006441, 
        0.006248, 
        0.006016, 
        0.006414, 
        0.007122, 
        0.006287, 
        0.005985, 
        0.006307, 
        0.006207, 
        0.006112, 
        0.00651, 
        0.006238, 
        0.006456, 
        0.006088, 
        0.006042, 
        0.006152, 
        0.005859, 
        0.006082, 
        0.005959, 
        0.006145, 
        0.006729, 
        0.00633, 
        0.006478, 
        0.006458, 
        0.006368, 
        0.006449, 
        0.006576, 
        0.006299, 
        0.006423, 
        0.006315, 
        0.006192, 
        0.006131, 
        0.006015, 
        0.006011, 
        0.005971, 
        0.006166, 
        0.006081, 
        0.006135, 
        0.005902, 
        0.006255, 
        0.0062, 
        0.005988, 
        0.006377, 
        0.006303, 
        0.006418, 
        0.005962, 
        0.006402, 
        0.006496, 
        0.006512, 
        0.006675, 
        0.006732, 
        0.006625, 
        0.006631, 
        0.006712, 
        0.00688, 
        0.006476, 
        0.006871, 
        0.006939, 
        0.006876, 
        0.006451, 
        0.006685, 
        0.006407, 
        0.006684, 
        0.006676, 
        0.006703, 
        0.006654, 
        0.006071, 
        0.006772, 
        0.006477, 
        0.00649, 
        0.006892, 
        0.006314, 
        0.006663, 
        0.00656, 
        0.00701, 
        0.006211, 
        0.006566, 
        0.006481, 
        0.006626, 
        0.00652, 
        0.007581, 
        0.007498, 
        0.006592, 
        0.006692, 
        0.006706, 
        0.006976, 
        0.006615, 
        0.006611, 
        0.006536, 
        0.006669, 
        0.006591, 
        0.006195, 
        0.006531, 
        0.006628, 
        0.006675, 
        0.006772, 
        0.006082, 
        0.006434, 
        0.006031, 
        0.005394, 
        0.006632, 
        0.006736, 
        0.006226, 
        0.007012, 
        0.006397, 
        0.006286, 
        0.006267, 
        0.006672, 
        0.006553, 
        0.006469, 
        0.007002, 
        0.006165, 
        0.006456, 
        0.006379, 
        0.006313, 
        0.006145, 
        0.005806, 
        0.005995, 
        0.006091, 
        0.005906, 
        0.006023, 
        0.005856, 
        0.006254, 
        0.006236, 
        0.006228, 
        0.00658, 
        0.006466, 
        0.006368, 
        0.006057, 
        0.006173, 
        0.005934, 
        0.006312, 
        0.006043, 
        0.005995, 
        0.006181, 
        0.006078, 
        0.005938, 
        0.006275, 
        0.00682, 
        0.006129, 
        0.006018, 
        0.006194, 
        0.006323, 
        0.006689, 
        0.00631, 
        0.006621, 
        0.006427, 
        0.006306, 
        0.006423, 
        0.006444, 
        0.006375, 
        0.006711, 
        0.006648, 
        0.006612, 
        0.006663, 
        0.006092, 
        0.006057, 
        0.00697, 
        0.006074, 
        0.006336, 
        0.006767, 
        0.006564, 
        0.006694, 
        0.006622, 
        0.006748, 
        0.006873, 
        0.006559, 
        0.006833, 
        0.006693, 
        0.00666, 
        0.006857, 
        0.006079, 
        0.006437, 
        0.006294, 
        0.006243, 
        0.006314, 
        0.006193, 
        0.006206, 
        0.006481, 
        0.006687, 
        0.006972, 
        0.006398, 
        0.00715, 
        0.006533, 
        0.006681, 
        0.006475, 
        0.006692, 
        0.006448, 
        0.006728, 
        0.005864, 
        0.006644, 
        0.006561, 
        0.006732, 
        0.006672, 
        0.006794, 
        0.006543, 
        0.006407, 
        0.006578, 
        0.006706, 
        0.006199, 
        0.006251, 
        0.006132, 
        0.006526, 
        0.006282, 
        0.00642, 
        0.006131, 
        0.006433, 
        0.00666, 
        0.006248, 
        0.006069, 
        0.006143, 
        0.006007, 
        0.006056, 
        0.006111, 
        0.007296, 
        0.006571, 
        0.006422, 
        0.006305, 
        0.006574, 
        0.006228, 
        0.006545, 
        0.006295, 
        0.00627, 
        0.006447, 
        0.006427, 
        0.006055, 
        0.006275, 
        0.006214, 
        0.005965, 
        0.005856, 
        0.006147, 
        0.006541, 
        0.006539, 
        0.006147, 
        0.006969, 
        0.006107, 
        0.006353, 
        0.006553, 
        0.006585, 
        0.006161, 
        0.006735, 
        0.006519, 
        0.006811, 
        0.006654, 
        0.006866, 
        0.006624, 
        0.006341, 
        0.00662, 
        0.00678, 
        0.006, 
        0.006544, 
        0.006084, 
        0.006788, 
        0.006482, 
        0.006756, 
        0.006057, 
        0.006059, 
        0.006185, 
        0.005959, 
        0.005959, 
        0.006113, 
        0.005947, 
        0.006315, 
        0.006539, 
        0.006049, 
        0.006275, 
        0.006269, 
        0.006369, 
        0.006219, 
        0.006415, 
        0.006559, 
        0.006107, 
        0.006437, 
        0.006302, 
        0.006334, 
        0.006574, 
        0.006599, 
        0.006722, 
        0.006707, 
        0.005987, 
        0.006854, 
        0.006372, 
        0.006514, 
        0.006261, 
        0.006496, 
        0.006049, 
        0.006253, 
        0.006157, 
        0.006802, 
        0.006492, 
        0.006008, 
        0.005963, 
        0.006124, 
        0.006122, 
        0.006174, 
        0.005853, 
        0.005899, 
        0.00609, 
        0.006307, 
        0.00614, 
        0.006207, 
        0.005975, 
        0.005969, 
        0.006035, 
        0.005932, 
        0.006313, 
        0.006356, 
        0.006546, 
        0.006077, 
        0.00604, 
        0.007179, 
        0.006093, 
        0.006216, 
        0.005984, 
        0.006478, 
        0.006212, 
        0.006309, 
        0.006254, 
        0.006368, 
        0.006063, 
        0.006398, 
        0.00605, 
        0.00628, 
        0.006242, 
        0.005889, 
        0.00615, 
        0.00623, 
        0.00635, 
        0.006007, 
        0.006092, 
        0.006268, 
        0.006347, 
        0.005827, 
        0.006273, 
        0.006115, 
        0.00611, 
        0.005961, 
        0.006014, 
        0.006114, 
        0.006195, 
        0.005932, 
        0.00614, 
        0.006021, 
        0.006093, 
        0.005891, 
        0.006143, 
        0.005932, 
        0.006105, 
        0.005797, 
        0.006053, 
        0.00592, 
        0.005864, 
        0.005976, 
        0.006565, 
        0.006183, 
        0.006486, 
        0.006511, 
        0.006473, 
        0.006588, 
        0.005749, 
        0.005982, 
        0.006031, 
        0.006799, 
        0.006384, 
        0.006686, 
        0.006668, 
        0.006685, 
        0.006612, 
        0.006172, 
        0.006626, 
        0.006452, 
        0.006615, 
        0.006669, 
        0.006779, 
        0.005927, 
        0.006062, 
        0.006001, 
        0.006001, 
        0.005941, 
        0.006112, 
        0.006378, 
        0.006054, 
        0.006042, 
        0.005951, 
        0.006058, 
        0.005919, 
        0.006658, 
        0.006862, 
        0.006042, 
        0.005843, 
        0.006783, 
        0.006538, 
        0.006021, 
        0.006182, 
        0.006615, 
        0.006448, 
        0.006938, 
        0.006745, 
        0.007025, 
        0.006239, 
        0.006276, 
        0.006337, 
        0.006937, 
        0.006856, 
        0.006017, 
        0.006079, 
        0.00637, 
        0.006663, 
        0.006041, 
        0.005952, 
        0.006168, 
        0.006014, 
        0.006007, 
        0.006116, 
        0.006161, 
        0.005899, 
        0.006068, 
        0.00604, 
        0.006324, 
        0.006545, 
        0.006205, 
        0.006182, 
        0.006469, 
        0.006192, 
        0.006357, 
        0.0063, 
        0.006501, 
        0.00612, 
        0.006463, 
        0.006125, 
        0.006463, 
        0.006297, 
        0.006441, 
        0.006073, 
        0.00633, 
        0.005849, 
        0.006143, 
        0.006127, 
        0.006344, 
        0.006268, 
        0.006181, 
        0.006048, 
        0.006602, 
        0.006242, 
        0.006215, 
        0.006294, 
        0.006359, 
        0.006124, 
        0.006015, 
        0.006088, 
        0.006411, 
        0.006061, 
        0.006254, 
        0.006038, 
        0.006994, 
        0.006148, 
        0.006514, 
        0.006384, 
        0.006498, 
        0.006307, 
        0.006412, 
        0.006182, 
        0.006173, 
        0.007144, 
        0.006632, 
        0.006058, 
        0.006176, 
        0.006282, 
        0.006549, 
        0.006142, 
        0.00623, 
        0.006308, 
        0.00632, 
        0.006252, 
        0.006319, 
        0.006199, 
        0.006351, 
        0.006637, 
        0.006521, 
        0.006752, 
        0.006771, 
        0.006348, 
        0.00621, 
        0.006274, 
        0.00604, 
        0.006252, 
        0.006055, 
        0.005978, 
        0.00669, 
        0.006192, 
        0.006251, 
        0.005212, 
        0.006523, 
        0.006092, 
        0.006554, 
        0.006056, 
        0.006579, 
        0.006223, 
        0.006297, 
        0.005984, 
        0.005948, 
        0.006059, 
        0.006111, 
        0.006184, 
        0.006051, 
        0.00638, 
        0.006246, 
        0.006943, 
        0.006867, 
        0.006311, 
        0.006511, 
        0.00637, 
        0.006199, 
        0.005953, 
        0.006329, 
        0.006512, 
        0.006646, 
        0.006001, 
        0.005903, 
        0.005884, 
        0.006256, 
        0.006092, 
        0.006169, 
        0.006114, 
        0.006295, 
        0.006307, 
        0.006792, 
        0.006747, 
        0.006812, 
        0.006194, 
        0.006172, 
        0.006515, 
        0.00636, 
        0.006164, 
        0.006091, 
        0.006215, 
        0.006231, 
        0.006206, 
        0.006055, 
        0.006256, 
        0.007451, 
        0.006312, 
        0.006622, 
        0.006481, 
        0.007097, 
        0.006648, 
        0.006018, 
        0.006013, 
        0.006685, 
        0.006398, 
        0.006712, 
        0.006652, 
        0.006395, 
        0.006242, 
        0.006237, 
        0.006167, 
        0.006302, 
        0.00639, 
        0.00601, 
        0.006068, 
        0.006116, 
        0.006371, 
        0.006157, 
        0.006058, 
        0.006014, 
        0.006431, 
        0.006135, 
        0.006153, 
        0.006186, 
        0.006309, 
        0.006343, 
        0.006574, 
        0.006471, 
        0.006187, 
        0.006396, 
        0.006099, 
        0.006163, 
        0.006329, 
        0.006629, 
        0.00667, 
        0.006697, 
        0.006376, 
        0.00629, 
        0.00612, 
        0.006403, 
        0.006293, 
        0.006113, 
        0.006253, 
        0.005985, 
        0.006153, 
        0.006797, 
        0.006318, 
        0.006523, 
        0.00642, 
        0.006604, 
        0.006646, 
        0.006303, 
        0.006449, 
        0.006609, 
        0.006592, 
        0.005926, 
        0.00608, 
        0.006337, 
        0.006377, 
        0.006603, 
        0.006694, 
        0.006458, 
        0.006493, 
        0.00657, 
        0.006249, 
        0.006474, 
        0.006062, 
        0.006051, 
        0.006165, 
        0.006003, 
        0.005969, 
        0.006959, 
        0.006269, 
        0.006118, 
        0.005957, 
        0.006114, 
        0.006143, 
        0.006234, 
        0.006135, 
        0.006169, 
        0.006159, 
        0.006358, 
        0.005997, 
        0.005923, 
        0.006106, 
        0.006032, 
        0.006064, 
        0.006222, 
        0.006095, 
        0.006553, 
        0.006131, 
        0.006111, 
        0.006157, 
        0.00621, 
        0.006266, 
        0.006353, 
        0.005878, 
        0.006103, 
        0.006132, 
        0.006016, 
        0.006145, 
        0.006041, 
        0.006074, 
        0.006295, 
        0.006079, 
        0.006211, 
        0.006128, 
        0.005988, 
        0.006153, 
        0.006324, 
        0.005945, 
        0.006308, 
        0.006497, 
        0.006943, 
        0.006211, 
        0.006072, 
        0.006139, 
        0.006285, 
        0.006004, 
        0.005972, 
        0.005783, 
        0.006979, 
        0.0063, 
        0.006194, 
        0.006224, 
        0.006379, 
        0.006174, 
        0.006626, 
        0.006216, 
        0.006258, 
        0.005957, 
        0.00599, 
        0.00603, 
        0.006385, 
        0.006409, 
        0.00651, 
        0.006445, 
        0.00632, 
        0.006145, 
        0.006363, 
        0.006234, 
        0.00656, 
        0.006472, 
        0.006133, 
        0.006583, 
        0.006553, 
        0.006391, 
        0.00789, 
        0.006473, 
        0.006611, 
        0.006349, 
        0.006417, 
        0.006127, 
        0.006331, 
        0.006058, 
        0.006499, 
        0.006262, 
        0.005969, 
        0.006289, 
        0.006188, 
        0.006183, 
        0.006182, 
        0.006738, 
        0.006354, 
        0.006413, 
        0.006442, 
        0.006171, 
        0.006051, 
        0.006121, 
        0.006443, 
        0.006054, 
        0.005915, 
        0.006494, 
        0.006356, 
        0.005914, 
        0.006254, 
        0.00608, 
        0.006695, 
        0.006432, 
        0.006013, 
        0.006309, 
        0.006224, 
        0.006499, 
        0.006598, 
        0.006344, 
        0.00636, 
        0.006184, 
        0.006507, 
        0.006675, 
        0.006171, 
        0.006394, 
        0.006405, 
        0.006378, 
        0.006363, 
        0.006144, 
        0.00624, 
        0.006242, 
        0.006657, 
        0.006309, 
        0.006541, 
        0.006148, 
        0.006036, 
        0.006479, 
        0.006286, 
        0.006466, 
        0.006827, 
        0.00594, 
        0.006503, 
        0.006096, 
        0.006416, 
        0.005892, 
        0.006396, 
        0.006573, 
        0.006135, 
        0.006397, 
        0.006301, 
        0.00628, 
        0.006044, 
        0.00603, 
        0.006262, 
        0.006439, 
        0.006282, 
        0.006631, 
        0.006264, 
        0.007492, 
        0.006743, 
        0.006676, 
        0.006613, 
        0.006656, 
        0.006679, 
        0.006234, 
        0.006113, 
        0.005906, 
        0.005902, 
        0.006074, 
        0.006408, 
        0.00604, 
        0.006407, 
        0.006262, 
        0.006053, 
        0.006193, 
        0.006395, 
        0.006051, 
        0.006232, 
        0.006003, 
        0.005987, 
        0.006016, 
        0.006467, 
        0.006126, 
        0.006685, 
        0.005949, 
        0.005952, 
        0.00632, 
        0.006173, 
        0.006764, 
        0.00662, 
        0.006172, 
        0.006211, 
        0.00641, 
        0.006463, 
        0.006353, 
        0.006381, 
        0.006322, 
        0.006049, 
        0.006225, 
        0.006438, 
        0.005996, 
        0.006135, 
        0.006423, 
        0.006072, 
        0.006163, 
        0.006273, 
        0.006024, 
        0.006034, 
        0.006414, 
        0.006159, 
        0.006472, 
        0.006048, 
        0.006301, 
        0.00626, 
        0.006248, 
        0.00659, 
        0.00604, 
        0.006233, 
        0.00635, 
        0.006128, 
        0.006257, 
        0.006091, 
        0.006197, 
        0.006251, 
        0.006005, 
        0.006267, 
        0.006248, 
        0.006319, 
        0.006009, 
        0.006292, 
        0.006463, 
        0.006199, 
        0.006524, 
        0.006326, 
        0.006574, 
        0.007118, 
        0.006566, 
        0.006209, 
        0.006613, 
        0.006324, 
        0.006487, 
        0.006345, 
        0.006296, 
        0.006268, 
        0.006707, 
        0.006348, 
        0.006685, 
        0.006162, 
        0.006419, 
        0.006038, 
        0.006032, 
        0.006216, 
        0.006322, 
        0.006587, 
        0.0065, 
        0.006725, 
        0.006838, 
        0.006622, 
        0.006856, 
        0.006651, 
        0.006448, 
        0.006656, 
        0.006567, 
        0.006792, 
        0.00653, 
        0.006317, 
        0.006062, 
        0.006154, 
        0.006122, 
        0.006333, 
        0.006411, 
        0.006396, 
        0.006127, 
        0.006467, 
        0.005939, 
        0.0063, 
        0.00641, 
        0.006477, 
        0.006283, 
        0.00611, 
        0.006241, 
        0.006197, 
        0.006582, 
        0.005906, 
        0.005938, 
        0.007104, 
        0.006096, 
        0.006515, 
        0.006123, 
        0.006201, 
        0.006245, 
        0.005996, 
        0.005977, 
        0.006086, 
        0.006085, 
        0.006108, 
        0.006679, 
        0.006601, 
        0.006454, 
        0.006446, 
        0.006455, 
        0.006376, 
        0.006298, 
        0.006251, 
        0.006204, 
        0.006107, 
        0.006371, 
        0.006075, 
        0.006414, 
        0.006295, 
        0.006584, 
        0.006643, 
        0.006151, 
        0.006261, 
        0.006282, 
        0.006549, 
        0.006269, 
        0.006337, 
        0.005931, 
        0.006476, 
        0.006204, 
        0.006306, 
        0.006357, 
        0.006209, 
        0.006124, 
        0.006284, 
        0.006131, 
        0.006636, 
        0.005975, 
        0.006245, 
        0.005959, 
        0.006606, 
        0.006179, 
        0.006343, 
        0.006068, 
        0.006225, 
        0.005997, 
        0.006996, 
        0.00552, 
        0.007065, 
        0.006407, 
        0.00672, 
        0.00605, 
        0.006783, 
        0.006664, 
        0.006052, 
        0.006727, 
        0.006106, 
        0.006292, 
        0.006441, 
        0.006046, 
        0.006479, 
        0.006079, 
        0.00661, 
        0.006351, 
        0.006429, 
        0.005918, 
        0.006652, 
        0.006292, 
        0.006322, 
        0.00608, 
        0.006026, 
        0.006101, 
        0.006261, 
        0.006133, 
        0.006263, 
        0.006203, 
        0.006409, 
        0.006314, 
        0.006609, 
        0.006299, 
        0.006393, 
        0.006153, 
        0.006137, 
        0.005919, 
        0.006181, 
        0.006158, 
        0.006073, 
        0.006162, 
        0.006408, 
        0.006245, 
        0.006216, 
        0.006345, 
        0.006043, 
        0.006397, 
        0.006028, 
        0.006289, 
        0.00684, 
        0.007079, 
        0.006318, 
        0.006108, 
        0.006149, 
        0.006356, 
        0.006, 
        0.006125, 
        0.006586, 
        0.006631, 
        0.006448, 
        0.006085, 
        0.006017, 
        0.006218, 
        0.006754, 
        0.006129, 
        0.006396, 
        0.006068, 
        0.006136, 
        0.006117, 
        0.006463, 
        0.005876, 
        0.006714, 
        0.005939, 
        0.00637, 
        0.006079, 
        0.006545, 
        0.005955, 
        0.006223, 
        0.006053, 
        0.006264, 
        0.005955, 
        0.006083, 
        0.006397, 
        0.006348, 
        0.005976, 
        0.005956, 
        0.00606, 
        0.006283, 
        0.005962, 
        0.006131, 
        0.006034, 
        0.006018, 
        0.006048, 
        0.005859, 
        0.006049, 
        0.006449, 
        0.005966, 
        0.005921, 
        0.006373, 
        0.005983, 
        0.00621, 
        0.006599, 
        0.006289, 
        0.006329, 
        0.006241, 
        0.006383, 
        0.006199, 
        0.006251, 
        0.00647, 
        0.005997, 
        0.006128, 
        0.006334, 
        0.006041, 
        0.006398, 
        0.006237, 
        0.006004, 
        0.006296, 
        0.006086, 
        0.006088, 
        0.00643, 
        0.00616, 
        0.006315, 
        0.006228, 
        0.005852, 
        0.006178, 
        0.006034, 
        0.006702, 
        0.006399, 
        0.006584, 
        0.006116, 
        0.006321, 
        0.006305, 
        0.006671, 
        0.006102, 
        0.006569, 
        0.00622, 
        0.006439, 
        0.006346, 
        0.006407, 
        0.006397, 
        0.006328, 
        0.006649, 
        0.006209, 
        0.006299, 
        0.006277, 
        0.006465, 
        0.006283, 
        0.006091, 
        0.006181, 
        0.006285, 
        0.006365, 
        0.006775, 
        0.006383, 
        0.006082, 
        0.00621, 
        0.006521, 
        0.006193, 
        0.006253, 
        0.006474, 
        0.006154, 
        0.006426, 
        0.00652, 
        0.006315, 
        0.006243, 
        0.006334, 
        0.005914, 
        0.006412, 
        0.006754, 
        0.006734, 
        0.0064, 
        0.004863, 
        0.00636, 
        0.005983, 
        0.006284, 
        0.006144, 
        0.006199, 
        0.006244, 
        0.006403, 
        0.005883, 
        0.006682, 
        0.006502, 
        0.006215, 
        0.006522, 
        0.006763, 
        0.006471, 
        0.006636, 
        0.005955, 
        0.006104, 
        0.005872, 
        0.006713, 
        0.006435, 
        0.007073, 
        0.006578, 
        0.006339, 
        0.006121, 
        0.006735, 
        0.006545, 
        0.006671, 
        0.006255, 
        0.006067, 
        0.00608, 
        0.006357, 
        0.006006, 
        0.007193, 
        0.006151, 
        0.006714, 
        0.006164, 
        0.006185, 
        0.006486, 
        0.006727, 
        0.00618, 
        0.006551, 
        0.005954, 
        0.006014, 
        0.00622, 
        0.006198, 
        0.006299, 
        0.006235, 
        0.006267, 
        0.006026, 
        0.006164, 
        0.006391, 
        0.006458, 
        0.00624, 
        0.006385, 
        0.006377, 
        0.006105, 
        0.006153, 
        0.006524, 
        0.006275, 
        0.006175, 
        0.005958, 
        0.006031, 
        0.006148, 
        0.006173, 
        0.005877, 
        0.006141, 
        0.006282, 
        0.006084, 
        0.006187, 
        0.005916, 
        0.006188, 
        0.006034, 
        0.005955, 
        0.006078, 
        0.005983, 
        0.006263, 
        0.005888, 
        0.006378, 
        0.006483, 
        0.006266, 
        0.006422, 
        0.006139, 
        0.007144, 
        0.006149, 
        0.00633, 
        0.005962, 
        0.006595, 
        0.006815, 
        0.006463, 
        0.006516, 
        0.006357, 
        0.006121, 
        0.006506, 
        0.006411, 
        0.006813, 
        0.006482, 
        0.006744, 
        0.006487, 
        0.006498, 
        0.006541, 
        0.006584, 
        0.006547, 
        0.006646, 
        0.006776, 
        0.006636, 
        0.006685, 
        0.00698, 
        0.006349, 
        0.007166, 
        0.006134, 
        0.006581, 
        0.006307, 
        0.006307, 
        0.006184, 
        0.006119, 
        0.006191, 
        0.006173, 
        0.006099, 
        0.006357, 
        0.00597, 
        0.006255, 
        0.006025, 
        0.006389, 
        0.006145, 
        0.00629, 
        0.006157, 
        0.005975, 
        0.006102, 
        0.006053, 
        0.006094, 
        0.006337, 
        0.005963, 
        0.006158, 
        0.006097, 
        0.006881, 
        0.006209, 
        0.00633, 
        0.006314, 
        0.006265, 
        0.006172, 
        0.006846, 
        0.006702, 
        0.006554, 
        0.006572, 
        0.006549, 
        0.006557, 
        0.006583, 
        0.006031, 
        0.006748, 
        0.005984, 
        0.006219, 
        0.006148, 
        0.00621, 
        0.006327, 
        0.006227, 
        0.006278, 
        0.006233, 
        0.006386, 
        0.006279, 
        0.006569, 
        0.006372, 
        0.00673, 
        0.00665, 
        0.006273, 
        0.006336, 
        0.006442, 
        0.006111, 
        0.006462, 
        0.006134, 
        0.004926, 
        0.006272, 
        0.005723, 
        0.00607, 
        0.006087, 
        0.005913, 
        0.00599, 
        0.006243, 
        0.006536, 
        0.006482, 
        0.006516, 
        0.006507, 
        0.006084, 
        0.006527, 
        0.006729, 
        0.006866, 
        0.007147, 
        0.006282, 
        0.006395, 
        0.006508, 
        0.006234, 
        0.006481, 
        0.006367, 
        0.006048, 
        0.006026, 
        0.006553, 
        0.006239, 
        0.006534, 
        0.006484, 
        0.006046, 
        0.006336, 
        0.006413, 
        0.006445, 
        0.006479, 
        0.006103, 
        0.006346, 
        0.006214, 
        0.006, 
        0.005869, 
        0.006028, 
        0.006191, 
        0.006095, 
        0.005875, 
        0.006215, 
        0.005857, 
        0.006019, 
        0.006094, 
        0.005998, 
        0.006148, 
        0.006166, 
        0.006038, 
        0.006234, 
        0.005898, 
        0.006045, 
        0.006327, 
        0.006152, 
        0.005979, 
        0.006512, 
        0.006173, 
        0.006021, 
        0.006128, 
        0.006266, 
        0.005659, 
        0.006123, 
        0.0065, 
        0.006073, 
        0.006441, 
        0.005992, 
        0.006535, 
        0.006516, 
        0.006054, 
        0.005948, 
        0.005954, 
        0.006122, 
        0.006227, 
        0.006082, 
        0.00626, 
        0.006387, 
        0.006456, 
        0.006252, 
        0.006219, 
        0.006765, 
        0.006492, 
        0.006443, 
        0.006571, 
        0.006308, 
        0.006594, 
        0.006508, 
        0.006174, 
        0.00665, 
        0.006199, 
        0.006008, 
        0.006853, 
        0.006655, 
        0.006294, 
        0.006318, 
        0.006081, 
        0.006199, 
        0.006146, 
        0.006227, 
        0.006396, 
        0.006429, 
        0.006131, 
        0.006293, 
        0.005995, 
        0.006256, 
        0.006525, 
        0.006308, 
        0.006517, 
        0.006182, 
        0.006127, 
        0.006188, 
        0.006205, 
        0.006399, 
        0.005949, 
        0.006208, 
        0.005906, 
        0.00659, 
        0.006448, 
        0.006346, 
        0.005008, 
        0.005955, 
        0.006407, 
        0.006273, 
        0.006053, 
        0.006014, 
        0.006227, 
        0.006609, 
        0.006035, 
        0.005939, 
        0.006275, 
        0.006105, 
        0.006552, 
        0.005996, 
        0.006334, 
        0.006293, 
        0.006222, 
        0.006262, 
        0.006491, 
        0.006273, 
        0.006014, 
        0.006368, 
        0.006697, 
        0.006115, 
        0.005925, 
        0.005939, 
        0.006307, 
        0.005975, 
        0.006409, 
        0.006266, 
        0.006136, 
        0.006323, 
        0.006106, 
        0.005893, 
        0.00629, 
        0.006269, 
        0.006246, 
        0.006389, 
        0.006001, 
        0.006358, 
        0.006322, 
        0.006027, 
        0.006291, 
        0.006131, 
        0.006284, 
        0.006681, 
        0.0059, 
        0.006459, 
        0.006561, 
        0.007566, 
        0.006641, 
        0.006342, 
        0.006007, 
        0.005847, 
        0.006104, 
        0.006133, 
        0.006204, 
        0.006028, 
        0.006424, 
        0.00633, 
        0.006637, 
        0.006198, 
        0.006173, 
        0.006226, 
        0.006444, 
        0.006532, 
        0.00603, 
        0.006244, 
        0.006462, 
        0.006382, 
        0.006142, 
        0.006443, 
        0.006791, 
        0.00616, 
        0.006143, 
        0.006306, 
        0.00609, 
        0.006686, 
        0.006307, 
        0.00605, 
        0.00635, 
        0.00644, 
        0.005905, 
        0.006171, 
        0.006548, 
        0.006076, 
        0.005959, 
        0.005973, 
        0.00612, 
        0.006038, 
        0.006013, 
        0.006318, 
        0.006135, 
        0.006183, 
        0.006142, 
        0.006339, 
        0.006238, 
        0.006235, 
        0.006325, 
        0.006725, 
        0.006505, 
        0.00636, 
        0.006265, 
        0.006414, 
        0.006452, 
        0.006073, 
        0.006242, 
        0.006249, 
        0.006351, 
        0.005987, 
        0.006156, 
        0.006567, 
        0.006044, 
        0.00608, 
        0.006393, 
        0.006257, 
        0.005946, 
        0.006217, 
        0.005944, 
        0.00607, 
        0.006045, 
        0.006154, 
        0.006024, 
        0.005958, 
        0.006081, 
        0.006812, 
        0.006096, 
        0.006219, 
        0.006158, 
        0.006188, 
        0.005933, 
        0.006239, 
        0.006268, 
        0.006127, 
        0.006277, 
        0.006517, 
        0.005793, 
        0.006111, 
        0.006658, 
        0.00646, 
        0.006589, 
        0.006677, 
        0.005958, 
        0.006123, 
        0.005893, 
        0.006644, 
        0.006504, 
        0.006699, 
        0.006386, 
        0.006608, 
        0.006509, 
        0.006142, 
        0.006176, 
        0.006153, 
        0.00625, 
        0.006158, 
        0.006273, 
        0.006179, 
        0.006263, 
        0.006384, 
        0.006012, 
        0.005962, 
        0.006296, 
        0.006451, 
        0.006171, 
        0.006182, 
        0.006262, 
        0.006281, 
        0.006228, 
        0.006278, 
        0.005983, 
        0.006626, 
        0.006249, 
        0.005962, 
        0.006206, 
        0.006089, 
        0.006103, 
        0.006003, 
        0.006253, 
        0.006302, 
        0.006157, 
        0.00616, 
        0.006183, 
        0.006345, 
        0.006135, 
        0.00625, 
        0.006943, 
        0.006585, 
        0.006761, 
        0.006874, 
        0.006779, 
        0.006692, 
        0.006606, 
        0.006209, 
        0.006251, 
        0.006414, 
        0.006758, 
        0.006625, 
        0.007143, 
        0.006352, 
        0.006658, 
        0.008496, 
        0.006239, 
        0.006455, 
        0.006387, 
        0.00644, 
        0.006342, 
        0.006271, 
        0.006092, 
        0.005956, 
        0.006126, 
        0.006182, 
        0.00598, 
        0.006541, 
        0.006606, 
        0.006727, 
        0.006404, 
        0.006562, 
        0.006454, 
        0.006274, 
        0.004697, 
        0.006059, 
        0.006077, 
        0.00638, 
        0.00646, 
        0.006199, 
        0.006497, 
        0.006102, 
        0.006238, 
        0.005836, 
        0.006148, 
        0.006451, 
        0.006685, 
        0.006551, 
        0.006666, 
        0.006944, 
        0.00651, 
        0.006229, 
        0.006258, 
        0.006006, 
        0.006015, 
        0.006291, 
        0.006125, 
        0.006387, 
        0.005964, 
        0.006076, 
        0.00602, 
        0.006195, 
        0.006647, 
        0.006208, 
        0.006142, 
        0.006025, 
        0.006308, 
        0.006028, 
        0.00606, 
        0.006289, 
        0.006451, 
        0.00591, 
        0.006447, 
        0.005931, 
        0.00598, 
        0.005965, 
        0.005932, 
        0.006031, 
        0.00581, 
        0.006673, 
        0.00648, 
        0.006223, 
        0.006344, 
        0.006626, 
        0.006279, 
        0.006749, 
        0.006645, 
        0.006702, 
        0.006208, 
        0.006737, 
        0.006189, 
        0.006424, 
        0.007431, 
        0.006551, 
        0.006351, 
        0.006541, 
        0.006427, 
        0.006322, 
        0.006117, 
        0.007342, 
        0.006583, 
        0.006412, 
        0.00654, 
        0.006613, 
        0.00648, 
        0.006248, 
        0.005906, 
        0.006339, 
        0.006187, 
        0.006362, 
        0.006133, 
        0.006341, 
        0.006664, 
        0.006154, 
        0.006287, 
        0.006313, 
        0.00632, 
        0.007068, 
        0.0065, 
        0.00676, 
        0.00654, 
        0.006141, 
        0.006318, 
        0.006292, 
        0.006181, 
        0.00608, 
        0.006017, 
        0.006541, 
        0.0062, 
        0.006056, 
        0.005913, 
        0.006371, 
        0.006081, 
        0.006054, 
        0.005989, 
        0.00622, 
        0.006344, 
        0.006294, 
        0.006197, 
        0.006073, 
        0.006157, 
        0.006262, 
        0.006386, 
        0.00636, 
        0.006307, 
        0.006346, 
        0.006244, 
        0.006297, 
        0.006765, 
        0.00615, 
        0.006194, 
        0.006273, 
        0.006126, 
        0.006217, 
        0.006022, 
        0.005905, 
        0.006054, 
        0.005896, 
        0.006078, 
        0.006027, 
        0.005998, 
        0.006029, 
        0.006313, 
        0.00674, 
        0.006455, 
        0.006692, 
        0.006627, 
        0.006371, 
        0.006152, 
        0.00678, 
        0.006058, 
        0.006409, 
        0.006128, 
        0.006104, 
        0.006359, 
        0.006374, 
        0.006253, 
        0.00616, 
        0.006204, 
        0.006155, 
        0.006123, 
        0.006259, 
        0.006143, 
        0.00661, 
        0.006753, 
        0.007205, 
        0.005857, 
        0.005913, 
        0.006305, 
        0.006456, 
        0.006165, 
        0.006129, 
        0.006422, 
        0.006283, 
        0.006277, 
        0.006625, 
        0.006359, 
        0.006059, 
        0.005941, 
        0.005871, 
        0.006202, 
        0.006188, 
        0.006177, 
        0.006048, 
        0.006167, 
        0.006025, 
        0.005915, 
        0.00597, 
        0.005978, 
        0.006316, 
        0.006174, 
        0.006141
    ]
}

==> figures/multisubscriber.json <==
{
    "std": [
        0.00033146747041401655, 
        0.00067136533148428148, 
        0.00086809032332456695, 
        0.0014174868059695462, 
        0.0024917490529535562, 
        0.0040440749809948157, 
        0.0081522594103460126, 
        0.016254889495984463, 
        0.033619867178220894
    ], 
    "latency": [
        0.006309918000000022, 
        0.0067579590000000139, 
        0.0077874495000000024, 
        0.0092909484999999948, 
        0.013359619812500004, 
        0.019048607375000057, 
        0.030530300656249881, 
        0.050959739851563081, 
        0.093086164161420515
    ], 
    "max": [
        0.013440000000000001, 
        0.017996000000000002, 
        0.023535, 
        0.027272000000000001, 
        0.040875000000000002, 
        0.064291000000000001, 
        0.119782, 
        0.21768799999999999, 
        0.49090299999999998
    ], 
    "min": [
        0.0041900000000000001, 
        0.0053530000000000001, 
        0.006476, 
        0.0058269999999999997, 
        0.0067229999999999998, 
        0.010187999999999999, 
        0.014892000000000001, 
        0.017951999999999999, 
        0.032174000000000001
    ], 
    "n_subscribers": [
        1, 
        2, 
        4, 
        8, 
        16, 
        32, 
        64, 
        128, 
        256
    ]
}

==> figures/throughput.json <==
{
    "0": {
        "32": {
            "subscriber": {
                "std": 6.3194975032630536, 
                "max": 496.277913283933, 
                "mean": 487.10319709293827, 
                "min": 476.41734137477516
            }, 
            "missing": 0, 
            "broker": {
                "std": 6.3264552105241858, 
                "max": 496.277913283933, 
                "mean": 486.81895399092662, 
                "min": 476.1904761904762
            }, 
            "author": {
                "std": 6.213997006391339, 
                "max": 495.22641355446581, 
                "mean": 486.12105178277443, 
                "min": 475.57996739233511
            }
        }, 
        "1": {
            "subscriber": {
                "std": 3.9443256738903059, 
                "max": 291.37529194205706, 
                "mean": 283.82325112219246, 
                "min": 276.70171474744978
            }, 
            "missing": 0, 
            "broker": {
                "std": 3.9415784429798042, 
                "max": 291.29041719265058, 
                "mean": 283.79099196361096, 
                "min": 276.62517216096728
            }, 
            "author": {
                "std": 3.933393248283731, 
                "max": 291.25893207407728, 
                "mean": 283.74846892372773, 
                "min": 276.63796022217241
            }
        }, 
        "2": {
            "subscriber": {
                "std": 3.1102471143200972, 
                "max": 417.36226978626433, 
                "mean": 412.88846527748717, 
                "min": 405.51500264372947
            }, 
            "missing": 0, 
            "broker": {
                "std": 3.1450817201302841, 
                "max": 417.36226978626433, 
                "mean": 412.85491746646721, 
                "min": 405.35062703989468
            }, 
            "author": {
                "std": 3.125031077102808, 
                "max": 417.24622166856426, 
                "mean": 412.74037402358988, 
                "min": 405.33051785351228
            }
        }, 
        "4": {
            "subscriber": {
                "std": 4.7266825861420187, 
                "max": 368.59565225571794, 
                "mean": 361.29410896811919, 
                "min": 355.11363828785659
            }, 
            "missing": 0, 
            "broker": {
                "std": 4.7356086015805845, 
                "max": 368.59565225571794, 
                "mean": 361.26823995309712, 
                "min": 355.11363828785659
            }, 
            "author": {
                "std": 4.7063238213104741, 
                "max": 368.40893391664747, 
                "mean": 361.1211892008285, 
                "min": 354.9991819043853
            }
        }, 
        "8": {
            "subscriber": {
                "std": 4.2341921973614607, 
                "max": 421.05263157894734, 
                "mean": 412.14241317822859, 
                "min": 407.16612472712671
            }, 
            "missing": 0, 
            "broker": {
                "std": 4.304055046333894, 
                "max": 421.22999140618526, 
                "mean": 412.12685874989785, 
                "min": 407.00040810623557
            }, 
            "author": {
                "std": 4.2371241684418308, 
                "max": 420.81676156926272, 
                "mean": 411.86210427005199, 
                "min": 406.8076162847367
            }
        }, 
        "64": {
            "subscriber": {
                "std": 8.0433532215507437, 
                "max": 534.18803337162171, 
                "mean": 520.929796613382, 
                "min": 511.50895265425305
            }, 
            "missing": 0, 
            "broker": {
                "std": 8.0515604161804237, 
                "max": 533.9028291413033, 
                "mean": 520.4694583613234, 
                "min": 510.98620511558556
            }, 
            "author": {
                "std": 8.0352148868726019, 
                "max": 532.38665048992084, 
                "mean": 519.18756905486134, 
                "min": 509.65495442206708
            }
        }, 
        "128": {
            "subscriber": {
                "std": 11.996297881411015, 
                "max": 537.92361733030418, 
                "mean": 517.10195061131071, 
                "min": 493.09664763844222
            }, 
            "missing": 0, 
            "broker": {
                "std": 12.086440650475113, 
                "max": 536.48069053797747, 
                "mean": 515.61552851967713, 
                "min": 491.40048794617184
            }, 
            "author": {
                "std": 12.159068840616937, 
                "max": 535.28723164913595, 
                "mean": 514.17757487010817, 
                "min": 489.80852943756611
            }
        }, 
        "256": {
            "subscriber": {
                "std": 33.577834100331557, 
                "max": 514.66803734648488, 
                "mean": 469.69307210149839, 
                "min": 396.66798829307089
            }, 
            "missing": 3, 
            "broker": {
                "std": 33.461813988246895, 
                "max": 512.82051282051282, 
                "mean": 468.48698033142756, 
                "min": 395.56962070084404
            }, 
            "author": {
                "std": 56.086615499708557, 
                "max": 511.89912065457156, 
                "mean": 455.57018780094211, 
                "min": 316.7576484380981
            }
        }, 
        "16": {
            "subscriber": {
                "std": 4.5573679552435014, 
                "max": 452.0795683425136, 
                "mean": 445.58003330997008, 
                "min": 439.56043956043953
            }, 
            "missing": 0, 
            "broker": {
                "std": 4.5710460361717642, 
                "max": 452.0795683425136, 
                "mean": 445.56046283425411, 
                "min": 439.56043956043953
            }, 
            "author": {
                "std": 4.5260924181093003, 
                "max": 451.72857779988033, 
                "mean": 445.15787849122336, 
                "min": 439.19863641120958
            }
        }, 
        "512": {
            "subscriber": {
                "std": 29.214127346520375, 
                "max": 495.29469894299206, 
                "mean": 433.237251433616, 
                "min": 400.80160244041241
            }, 
            "missing": 432, 
            "broker": {
                "std": 28.835044113547411, 
                "max": 492.85362340073306, 
                "mean": 431.82623334389848, 
                "min": 399.20159756628408
            }, 
            "author": {
                "std": 60.959461591578517, 
                "max": 491.3105344937826, 
                "mean": 385.50768040988351, 
                "min": 321.71408233583469
            }
        }
    }, 
    "100": {
        "32": {
            "subscriber": {
                "std": 0.0, 
                "max": 156.71524853420027, 
                "mean": 156.71524853420027, 
                "min": 156.71524853420027
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 156.66614463344317, 
                "mean": 156.66614463344317, 
                "min": 156.66614463344317
            }, 
            "author": {
                "std": 0.0, 
                "max": 155.84315197138471, 
                "mean": 155.84315197138471, 
                "min": 155.84315197138471
            }
        }, 
        "1": {
            "subscriber": {
                "std": 0.0, 
                "max": 4.8982150905583373, 
                "mean": 4.8982150905583373, 
                "min": 4.8982150905583373
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 4.8982390831640501, 
                "mean": 4.8982390831640501, 
                "min": 4.8982390831640501
            }, 
            "author": {
                "std": 0.0, 
                "max": 4.8974807537760618, 
                "mean": 4.8974807537760618, 
                "min": 4.8974807537760618
            }
        }, 
        "2": {
            "subscriber": {
                "std": 0.0, 
                "max": 9.7956624793724298, 
                "mean": 9.7956624793724298, 
                "min": 9.7956624793724298
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 9.7955665254004618, 
                "mean": 9.7955665254004618, 
                "min": 9.7955665254004618
            }, 
            "author": {
                "std": 0.0, 
                "max": 9.7926650345793309, 
                "mean": 9.7926650345793309, 
                "min": 9.7926650345793309
            }
        }, 
        "4": {
            "subscriber": {
                "std": 0.0, 
                "max": 19.580200500156263, 
                "mean": 19.580200500156263, 
                "min": 19.580200500156263
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 19.580583891549139, 
                "mean": 19.580583891549139, 
                "min": 19.580583891549139
            }, 
            "author": {
                "std": 0.0, 
                "max": 19.568355232367733, 
                "mean": 19.568355232367733, 
                "min": 19.568355232367733
            }
        }, 
        "8": {
            "subscriber": {
                "std": 0.0, 
                "max": 39.169604394311605, 
                "mean": 39.169604394311605, 
                "min": 39.169604394311605
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 39.168070197960184, 
                "mean": 39.168070197960184, 
                "min": 39.168070197960184
            }, 
            "author": {
                "std": 0.0, 
                "max": 39.120591174412631, 
                "mean": 39.120591174412631, 
                "min": 39.120591174412631
            }
        }, 
        "64": {
            "subscriber": {
                "std": 0.0, 
                "max": 306.65439923511872, 
                "mean": 306.65439923511872, 
                "min": 306.65439923511872
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 306.2787127347928, 
                "mean": 306.2787127347928, 
                "min": 306.2787127347928
            }, 
            "author": {
                "std": 0.0, 
                "max": 303.02068901026081, 
                "mean": 303.02068901026081, 
                "min": 303.02068901026081
            }
        }, 
        "128": {
            "subscriber": {
                "std": 0.0, 
                "max": 465.11627906976742, 
                "mean": 465.11627906976742, 
                "min": 465.11627906976742
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 464.68401528174462, 
                "mean": 464.68401528174462, 
                "min": 464.68401528174462
            }, 
            "author": {
                "std": 0.0, 
                "max": 457.26635564018846, 
                "mean": 457.26635564018846, 
                "min": 457.26635564018846
            }
        }, 
        "256": {
            "subscriber": {
                "std": 0.0, 
                "max": 500.0, 
                "mean": 500.0, 
                "min": 500.0
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 499.50049997638439, 
                "mean": 499.50049997638439, 
                "min": 499.50049997638439
            }, 
            "author": {
                "std": 0.0, 
                "max": 490.91611279465337, 
                "mean": 490.91611279465337, 
                "min": 490.91611279465337
            }
        }, 
        "16": {
            "subscriber": {
                "std": 0.0, 
                "max": 78.357624120713098, 
                "mean": 78.357624120713098, 
                "min": 78.357624120713098
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 78.351484690381454, 
                "mean": 78.351484690381454, 
                "min": 78.351484690381454
            }, 
            "author": {
                "std": 0.0, 
                "max": 78.151107965060106, 
                "mean": 78.151107965060106, 
                "min": 78.151107965060106
            }
        }, 
        "512": {
            "subscriber": {
                "std": 0.0, 
                "max": 444.6420629506253, 
                "mean": 444.6420629506253, 
                "min": 444.6420629506253
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 444.04973394625119, 
                "mean": 444.04973394625119, 
                "min": 444.04973394625119
            }, 
            "author": {
                "std": 0.0, 
                "max": 437.30473523625324, 
                "mean": 437.30473523625324, 
                "min": 437.30473523625324
            }
        }
    }, 
    "200": {
        "32": {
            "subscriber": {
                "std": 0.0, 
                "max": 79.207920792079207, 
                "mean": 79.207920792079207, 
                "min": 79.207920792079207
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 79.201647400248106, 
                "mean": 79.201647400248106, 
                "min": 79.201647400248106
            }, 
            "author": {
                "std": 0.0, 
                "max": 78.800544757621978, 
                "mean": 78.800544757621978, 
                "min": 78.800544757621978
            }
        }, 
        "1": {
            "subscriber": {
                "std": 0.0, 
                "max": 2.4743778176510287, 
                "mean": 2.4743778176510287, 
                "min": 2.4743778176510287
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 2.4743716951264325, 
                "mean": 2.4743716951264325, 
                "min": 2.4743716951264325
            }, 
            "author": {
                "std": 0.0, 
                "max": 2.4740003903413492, 
                "mean": 2.4740003903413492, 
                "min": 2.4740003903413492
            }
        }, 
        "2": {
            "subscriber": {
                "std": 0.0, 
                "max": 2.3168152131456536, 
                "mean": 2.3168152131456536, 
                "min": 2.3168152131456536
            }, 
            "missing": -10000, 
            "broker": {
                "std": 0.0, 
                "max": 2.3168152131456536, 
                "mean": 2.3168152131456536, 
                "min": 2.3168152131456536
            }, 
            "author": {
                "std": 0.0, 
                "max": 4.9448460133563081, 
                "mean": 4.9448460133563081, 
                "min": 4.9448460133563081
            }
        }, 
        "4": {
            "subscriber": {
                "std": 0.0, 
                "max": 9.8942306735337713, 
                "mean": 9.8942306735337713, 
                "min": 9.8942306735337713
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 9.8943285702096428, 
                "mean": 9.8943285702096428, 
                "min": 9.8943285702096428
            }, 
            "author": {
                "std": 0.0, 
                "max": 9.8882934812280574, 
                "mean": 9.8882934812280574, 
                "min": 9.8882934812280574
            }
        }, 
        "8": {
            "subscriber": {
                "std": 0.0, 
                "max": 19.794532747812404, 
                "mean": 19.794532747812404, 
                "min": 19.794532747812404
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 19.794532747812404, 
                "mean": 19.794532747812404, 
                "min": 19.794532747812404
            }, 
            "author": {
                "std": 0.0, 
                "max": 19.770132901990156, 
                "mean": 19.770132901990156, 
                "min": 19.770132901990156
            }
        }, 
        "64": {
            "subscriber": {
                "std": 0.0, 
                "max": 158.15277553350427, 
                "mean": 158.15277553350427, 
                "min": 158.15277553350427
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 158.05278967938386, 
                "mean": 158.05278967938386, 
                "min": 158.05278967938386
            }, 
            "author": {
                "std": 0.0, 
                "max": 156.45061858384278, 
                "mean": 156.45061858384278, 
                "min": 156.45061858384278
            }
        }, 
        "128": {
            "subscriber": {
                "std": 0.0, 
                "max": 308.54674401472448, 
                "mean": 308.54674401472448, 
                "min": 308.54674401472448
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 308.26140512827192, 
                "mean": 308.26140512827192, 
                "min": 308.26140512827192
            }, 
            "author": {
                "std": 0.0, 
                "max": 302.25241522348693, 
                "mean": 302.25241522348693, 
                "min": 302.25241522348693
            }
        }, 
        "256": {
            "subscriber": {
                "std": 0.0, 
                "max": 476.41734137477516, 
                "mean": 476.41734137477516, 
                "min": 476.41734137477516
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 475.73739339076928, 
                "mean": 475.73739339076928, 
                "min": 475.73739339076928
            }, 
            "author": {
                "std": 0.0, 
                "max": 461.58391690233992, 
                "mean": 461.58391690233992, 
                "min": 461.58391690233992
            }
        }, 
        "16": {
            "subscriber": {
                "std": 0.0, 
                "max": 39.614942745931216, 
                "mean": 39.614942745931216, 
                "min": 39.614942745931216
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 39.614942745931216, 
                "mean": 39.614942745931216, 
                "min": 39.614942745931216
            }, 
            "author": {
                "std": 0.0, 
                "max": 39.516233575003426, 
                "mean": 39.516233575003426, 
                "min": 39.516233575003426
            }
        }, 
        "512": {
            "subscriber": {
                "std": 0.0, 
                "max": 500.0, 
                "mean": 500.0, 
                "min": 500.0
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 499.00199695785506, 
                "mean": 499.00199695785506, 
                "min": 499.00199695785506
            }, 
            "author": {
                "std": 0.0, 
                "max": 483.393943682962, 
                "mean": 483.393943682962, 
                "min": 483.393943682962
            }
        }
    }, 
    "300": {
        "32": {
            "subscriber": {
                "std": 0.0, 
                "max": 53.008216246725375, 
                "mean": 53.008216246725375, 
                "min": 53.008216246725375
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 52.999787982096052, 
                "mean": 52.999787982096052, 
                "min": 52.999787982096052
            }, 
            "author": {
                "std": 0.0, 
                "max": 52.736789953574011, 
                "mean": 52.736789953574011, 
                "min": 52.736789953574011
            }
        }, 
        "1": {
            "subscriber": {
                "std": 0.0, 
                "max": 1.6552536924232062, 
                "mean": 1.6552536924232062, 
                "min": 1.6552536924232062
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 1.6552536924232062, 
                "mean": 1.6552536924232062, 
                "min": 1.6552536924232062
            }, 
            "author": {
                "std": 0.0, 
                "max": 1.6550052494970833, 
                "mean": 1.6550052494970833, 
                "min": 1.6550052494970833
            }
        }, 
        "2": {
            "subscriber": {
                "std": 0.0, 
                "max": 3.3093077590343043, 
                "mean": 3.3093077590343043, 
                "min": 3.3093077590343043
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 3.309318710577946, 
                "mean": 3.309318710577946, 
                "min": 3.309318710577946
            }, 
            "author": {
                "std": 0.0, 
                "max": 3.3083152622346543, 
                "mean": 3.3083152622346543, 
                "min": 3.3083152622346543
            }
        }, 
        "4": {
            "subscriber": {
                "std": 0.0, 
                "max": 6.6204558844668133, 
                "mean": 6.6204558844668133, 
                "min": 6.6204558844668133
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 6.6204997151513103, 
                "mean": 6.6204997151513103, 
                "min": 6.6204997151513103
            }, 
            "author": {
                "std": 0.0, 
                "max": 6.6164615300036651, 
                "mean": 6.6164615300036651, 
                "min": 6.6164615300036651
            }
        }, 
        "8": {
            "subscriber": {
                "std": 0.0, 
                "max": 13.245208545641246, 
                "mean": 13.245208545641246, 
                "min": 13.245208545641246
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 13.245033112582782, 
                "mean": 13.245033112582782, 
                "min": 13.245033112582782
            }, 
            "author": {
                "std": 0.0, 
                "max": 13.229033813956788, 
                "mean": 13.229033813956788, 
                "min": 13.229033813956788
            }
        }, 
        "64": {
            "subscriber": {
                "std": 0.0, 
                "max": 105.9434260926591, 
                "mean": 105.9434260926591, 
                "min": 105.9434260926591
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 105.92098285042611, 
                "mean": 105.92098285042611, 
                "min": 105.92098285042611
            }, 
            "author": {
                "std": 0.0, 
                "max": 104.86229363008859, 
                "mean": 104.86229363008859, 
                "min": 104.86229363008859
            }
        }, 
        "128": {
            "subscriber": {
                "std": 0.0, 
                "max": 209.64360566044894, 
                "mean": 209.64360566044894, 
                "min": 209.64360566044894
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 209.46795136159108, 
                "mean": 209.46795136159108, 
                "min": 209.46795136159108
            }, 
            "author": {
                "std": 0.0, 
                "max": 205.38244964248256, 
                "mean": 205.38244964248256, 
                "min": 205.38244964248256
            }
        }, 
        "256": {
            "subscriber": {
                "std": 0.0, 
                "max": 387.29667024999389, 
                "mean": 387.29667024999389, 
                "min": 387.29667024999389
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 386.84719321706245, 
                "mean": 386.84719321706245, 
                "min": 386.84719321706245
            }, 
            "author": {
                "std": 0.0, 
                "max": 373.1215336309923, 
                "mean": 373.1215336309923, 
                "min": 373.1215336309923
            }
        }, 
        "16": {
            "subscriber": {
                "std": 0.0, 
                "max": 26.508323612944537, 
                "mean": 26.508323612944537, 
                "min": 26.508323612944537
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 26.506918306347849, 
                "mean": 26.506918306347849, 
                "min": 26.506918306347849
            }, 
            "author": {
                "std": 0.0, 
                "max": 26.441914483241884, 
                "mean": 26.441914483241884, 
                "min": 26.441914483241884
            }
        }, 
        "512": {
            "subscriber": {
                "std": 0.0, 
                "max": 474.83380408171922, 
                "mean": 474.83380408171922, 
                "min": 474.83380408171922
            }, 
            "missing": 118, 
            "broker": {
                "std": 0.0, 
                "max": 474.83380945727487, 
                "mean": 474.83380945727487, 
                "min": 474.83380945727487
            }, 
            "author": {
                "std": 0.0, 
                "max": 387.57173710621504, 
                "mean": 387.57173710621504, 
                "min": 387.57173710621504
            }
        }
    }, 
    "400": {
        "32": {
            "subscriber": {
                "std": 0.0, 
                "max": 39.835876194636953, 
                "mean": 39.835876194636953, 
                "min": 39.835876194636953
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 39.83270261861189, 
                "mean": 39.83270261861189, 
                "min": 39.83270261861189
            }, 
            "author": {
                "std": 0.0, 
                "max": 39.636804158363717, 
                "mean": 39.636804158363717, 
                "min": 39.636804158363717
            }
        }, 
        "1": {
            "subscriber": {
                "std": 0.0, 
                "max": 1.243547542689353, 
                "mean": 1.243547542689353, 
                "min": 1.243547542689353
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 1.2435459962822599, 
                "mean": 1.2435459962822599, 
                "min": 1.2435459962822599
            }, 
            "author": {
                "std": 0.0, 
                "max": 1.2433602330171067, 
                "mean": 1.2433602330171067, 
                "min": 1.2433602330171067
            }
        }, 
        "2": {
            "subscriber": {
                "std": 0.0, 
                "max": 2.4871105495650196, 
                "mean": 2.4871105495650196, 
                "min": 2.4871105495650196
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 2.4871167352933909, 
                "mean": 2.4871167352933909, 
                "min": 2.4871167352933909
            }, 
            "author": {
                "std": 0.0, 
                "max": 2.4863651990385129, 
                "mean": 2.4863651990385129, 
                "min": 2.4863651990385129
            }
        }, 
        "4": {
            "subscriber": {
                "std": 0.0, 
                "max": 4.974109758493575, 
                "mean": 4.974109758493575, 
                "min": 4.974109758493575
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 4.9741097590834649, 
                "mean": 4.9741097590834649, 
                "min": 4.9741097590834649
            }, 
            "author": {
                "std": 0.0, 
                "max": 4.9711106020086273, 
                "mean": 4.9711106020086273, 
                "min": 4.9711106020086273
            }
        }, 
        "8": {
            "subscriber": {
                "std": 0.0, 
                "max": 9.9524273973255255, 
                "mean": 9.9524273973255255, 
                "min": 9.9524273973255255
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 9.9524273973255255, 
                "mean": 9.9524273973255255, 
                "min": 9.9524273973255255
            }, 
            "author": {
                "std": 0.0, 
                "max": 9.9403626748478988, 
                "mean": 9.9403626748478988, 
                "min": 9.9403626748478988
            }
        }, 
        "64": {
            "subscriber": {
                "std": 0.0, 
                "max": 79.655886594222011, 
                "mean": 79.655886594222011, 
                "min": 79.655886594222011
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 79.636855979265221, 
                "mean": 79.636855979265221, 
                "min": 79.636855979265221
            }, 
            "author": {
                "std": 0.0, 
                "max": 78.855164944305585, 
                "mean": 78.855164944305585, 
                "min": 78.855164944305585
            }
        }, 
        "128": {
            "subscriber": {
                "std": 0.0, 
                "max": 158.67978424351915, 
                "mean": 158.67978424351915, 
                "min": 158.67978424351915
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 158.57913113025643, 
                "mean": 158.57913113025643, 
                "min": 158.57913113025643
            }, 
            "author": {
                "std": 0.0, 
                "max": 155.50252366600682, 
                "mean": 155.50252366600682, 
                "min": 155.50252366600682
            }
        }, 
        "256": {
            "subscriber": {
                "std": 0.0, 
                "max": 308.54674628449544, 
                "mean": 308.54674628449544, 
                "min": 308.54674628449544
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 308.2614073938467, 
                "mean": 308.2614073938467, 
                "min": 308.2614073938467
            }, 
            "author": {
                "std": 0.0, 
                "max": 296.87449345789554, 
                "mean": 296.87449345789554, 
                "min": 296.87449345789554
            }
        }, 
        "16": {
            "subscriber": {
                "std": 0.0, 
                "max": 19.917144671707575, 
                "mean": 19.917144671707575, 
                "min": 19.917144671707575
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 19.91674798733483, 
                "mean": 19.91674798733483, 
                "min": 19.91674798733483
            }, 
            "author": {
                "std": 0.0, 
                "max": 19.868410405255013, 
                "mean": 19.868410405255013, 
                "min": 19.868410405255013
            }
        }, 
        "512": {
            "subscriber": {
                "std": 0.0, 
                "max": 449.03457604690863, 
                "mean": 449.03457604690863, 
                "min": 449.03457604690863
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 448.43049423241399, 
                "mean": 448.43049423241399, 
                "min": 448.43049423241399
            }, 
            "author": {
                "std": 0.0, 
                "max": 393.46003323478209, 
                "mean": 393.46003323478209, 
                "min": 393.46003323478209
            }
        }
    }, 
    "500": {
        "32": {
            "subscriber": {
                "std": 0.0, 
                "max": 31.90403266390517, 
                "mean": 31.90403266390517, 
                "min": 31.90403266390517
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 31.900979357154771, 
                "mean": 31.900979357154771, 
                "min": 31.900979357154771
            }, 
            "author": {
                "std": 0.0, 
                "max": 31.745183897675773, 
                "mean": 31.745183897675773, 
                "min": 31.745183897675773
            }
        }, 
        "1": {
            "subscriber": {
                "std": 0.0, 
                "max": 0.99589988018567743, 
                "mean": 0.99589988018567743, 
                "min": 0.99589988018567743
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 0.99589888837103968, 
                "mean": 0.99589888837103968, 
                "min": 0.99589888837103968
            }, 
            "author": {
                "std": 0.0, 
                "max": 0.9957502855506124, 
                "mean": 0.9957502855506124, 
                "min": 0.9957502855506124
            }
        }, 
        "2": {
            "subscriber": {
                "std": 0.0, 
                "max": 1.9918136459342057, 
                "mean": 1.9918136459342057, 
                "min": 1.9918136459342057
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 1.9918136459342057, 
                "mean": 1.9918136459342057, 
                "min": 1.9918136459342057
            }, 
            "author": {
                "std": 0.0, 
                "max": 1.9912140951607007, 
                "mean": 1.9912140951607007, 
                "min": 1.9912140951607007
            }
        }, 
        "4": {
            "subscriber": {
                "std": 0.0, 
                "max": 3.9842701014419233, 
                "mean": 3.9842701014419233, 
                "min": 3.9842701014419233
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 3.9842701014419233, 
                "mean": 3.9842701014419233, 
                "min": 3.9842701014419233
            }, 
            "author": {
                "std": 0.0, 
                "max": 3.9818749353368394, 
                "mean": 3.9818749353368394, 
                "min": 3.9818749353368394
            }
        }, 
        "8": {
            "subscriber": {
                "std": 0.0, 
                "max": 7.97041382473392, 
                "mean": 7.97041382473392, 
                "min": 7.97041382473392
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 7.9703502978043019, 
                "mean": 7.9703502978043019, 
                "min": 7.9703502978043019
            }, 
            "author": {
                "std": 0.0, 
                "max": 7.9607402085711545, 
                "mean": 7.9607402085711545, 
                "min": 7.9607402085711545
            }
        }, 
        "64": {
            "subscriber": {
                "std": 0.0, 
                "max": 63.803994122267817, 
                "mean": 63.803994122267817, 
                "min": 63.803994122267817
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 63.783645884837767, 
                "mean": 63.783645884837767, 
                "min": 63.783645884837767
            }, 
            "author": {
                "std": 0.0, 
                "max": 63.15862764285383, 
                "mean": 63.15862764285383, 
                "min": 63.15862764285383
            }
        }, 
        "128": {
            "subscriber": {
                "std": 0.0, 
                "max": 127.51849005701493, 
                "mean": 127.51849005701493, 
                "min": 127.51849005701493
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 127.46972586261019, 
                "mean": 127.46972586261019, 
                "min": 127.46972586261019
            }, 
            "author": {
                "std": 0.0, 
                "max": 125.01182611875085, 
                "mean": 125.01182611875085, 
                "min": 125.01182611875085
            }
        }, 
        "256": {
            "subscriber": {
                "std": 0.0, 
                "max": 249.0660018990589, 
                "mean": 249.0660018990589, 
                "min": 249.0660018990589
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 248.81811360444175, 
                "mean": 248.81811360444175, 
                "min": 248.81811360444175
            }, 
            "author": {
                "std": 0.0, 
                "max": 239.58589590414493, 
                "mean": 239.58589590414493, 
                "min": 239.58589590414493
            }
        }, 
        "16": {
            "subscriber": {
                "std": 0.0, 
                "max": 15.952270802594278, 
                "mean": 15.952270802594278, 
                "min": 15.952270802594278
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 15.952016331952585, 
                "mean": 15.952016331952585, 
                "min": 15.952016331952585
            }, 
            "author": {
                "std": 0.0, 
                "max": 15.913254937743766, 
                "mean": 15.913254937743766, 
                "min": 15.913254937743766
            }
        }, 
        "512": {
            "subscriber": {
                "std": 0.0, 
                "max": 364.16605921734038, 
                "mean": 364.16605921734038, 
                "min": 364.16605921734038
            }, 
            "missing": 0, 
            "broker": {
                "std": 0.0, 
                "max": 364.16605921734038, 
                "mean": 364.16605921734038, 
                "min": 364.16605921734038
            }, 
            "author": {
                "std": 0.0, 
                "max": 189.54653153161519, 
                "mean": 189.54653153161519, 
                "min": 189.54653153161519
            }
        }
    }
}
